The anomalous chiral Lagrangian at order $p^8$

We derive the order $p^8$ Lagrangian of odd intrinsic parity for mesonic chiral perturbation theory, and provide the resulting operator basis in the supplementary material. Neglecting the non-zero singlet trace, we find $999$ operators for a general number of quark flavours $N_f$, $705$ for $N_f=3$ and $92$ for $N_f=2$. Our numbers agree with those obtained through the Hilbert series approach in the literature. Including a singlet trace, as needed for the physical case of $N_f=2$, instead yields $1210$ operators for a general $N_f$, $892$ for $N_f=3$ and $211$ for $N_f=2$.

==> basisP8.txt <==


 L L8NF2 = 
e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2),u(j1,m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(j1,m2),u(m3),u(m4)))*ope(1)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1),u(m2),u(m3),u(j1,m4))
 +tr(chip,u(j1,m1),u(m2),u(m3),u(m4),u(j1)))*ope(2)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),fm(j1,m1,m2),u(m3),u(m4))-tr(chip(j1),u(m1),u(m2),fm(j1,m3,m4)))*ope(3)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),fm(m1,m2),u(m3),u(j1,m4))-tr(chip(j1),u(j1,m1),u(m2),fm(m3,m4)))*ope(4)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),fm(j1,m2,m3),u(j1,m4))-tr(chip,u(j1,m1),fm(j1,m2,m3),u(m4)))*ope(5)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1,m2),u(j1,m3),u(m4))-tr(chip,u(m1),u(j1,m2),fm(j1,m3,m4)))*ope(6)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1,m2),u(m3),u(j1,m4))-tr(chip,u(j1,m1),u(m2),fm(j1,m3,m4)))*ope(7)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(j1,m3),u(j1,m4))-tr(chip,u(j1,m1),u(j1,m2),fm(m3,m4)))*ope(8)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1),fp(j1,m1,m2),u(m3),u(m4))
 +tr(chim(j1),u(m1),u(m2),fp(j1,m3,m4)))*ope(9)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1,m2),u(m3),u(j1,m4))
 +tr(chim,u(j1,m1),u(m2),fp(j1,m3,m4)))*ope(10)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(j1,m3),u(j1,m4))
 +tr(chim,u(j1,m1),u(j1,m2),fp(m3,m4)))*ope(11)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(j1,m2),u(m3),u(j1,m4))-I*tr(chip,u(j1,m1),u(m2),fp(j1,m3),u(m4)))*ope(12)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fp(j1,m1,m2),u(m3),u(m4))
 +I*tr(chip,u(m1),u(m2),fp(j1,m3,m4),u(j1)))*ope(13)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fp(m1,m2),u(m3),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(m2),fp(m3,m4),u(j1)))*ope(14)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1,m2),u(j1),u(m3),u(m4))
 +I*tr(chip,u(m1),u(m2),u(j1),fp(j1,m3,m4)))*ope(15)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,j1,m1),u(m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),u(m3),fp(j1,j1,m4)))*ope(16)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1),u(j1,m3),u(m4))
 +I*tr(chip,u(m1),u(j1,m2),u(j1),fp(m3,m4)))*ope(17)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1),u(m3),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(m2),u(j1),fp(m3,m4)))*ope(18)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(m2),u(j1,m3),u(m4))-I*tr(chip,u(m1),u(j1,m2),u(m3),fp(j1,m4)))*ope(19)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(m2),u(m3),u(j1,m4))-I*tr(chip,u(j1,m1),u(m2),u(m3),fp(j1,m4)))*ope(20)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1,m2),u(j1),u(m3),u(m4))-I*tr(chim,u(m1),u(m2),u(j1),fm(j1,m3,m4)))*ope(21)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1),u(j1,m3),u(m4))-I*tr(chim,u(m1),u(j1,m2),u(j1),fm(m3,m4)))*ope(22)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1),u(m3),u(j1,m4))-I*tr(chim,u(j1,m1),u(m2),u(j1),fm(m3,m4)))*ope(23)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(m2),u(m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(m2),u(m3),fm(j1,m4)))*ope(24)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),fm(m1,m2),u(j1),u(m3),u(m4))-tr(chip,u(m1),u(m2),u(j1),fm(m3,m4),u(j1)))*ope(25)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(j1),u(j1),u(m3),u(m4))-tr(chip,u(m1),u(m2),u(j1),u(j1),fm(m3,m4)))*ope(26)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(j1),u(m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(m3),u(j1),fm(j1,m4)))*ope(27)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(j1),u(j1),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),u(j1),u(j1),fp(m3,m4)))*ope(28)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),u(j1),u(m2),u(m3),u(m4))-tr(chim,u(m1),u(m2),u(m3),u(j1),fp(j1,m4)))*ope(29)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1),fm(j1,m1,m2),fp(m3,m4))-I*tr(chip(j1),fp(m1,m2),fm(j1,m3,m4)))*ope(30)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1),fm(m1,m2),fp(j1,m3,m4))-I*tr(chip(j1),fp(j1,m1,m2),fm(m3,m4)))*ope(31)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1,m2),fp(j1,m3,m4))-I*tr(chip,fp(j1,m1,m2),fm(j1,m3,m4)))*ope(32)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1),fp(m1,m2),fp(j1,m3,m4))
 +I*tr(chim(j1),fp(j1,m1,m2),fp(m3,m4)))*ope(33)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1),fm(m1,m2),fm(j1,m3,m4))
 +I*tr(chim(j1),fm(j1,m1,m2),fm(m3,m4)))*ope(34)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1,m2),fp(j1,m3,m4)))*ope(35)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1,m2),fm(j1,m3,m4)))*ope(36)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1,m2),fp(j1,m3),u(m4))-tr(chip,u(m1),fp(j1,m2),fp(j1,m3,m4)))*ope(37)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,j1,m1),fp(m2,m3),u(m4))-tr(chip,u(m1),fp(m2,m3),fp(j1,j1,m4)))*ope(38)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2),u(j1),fp(j1,m3,m4))
 +tr(chip,fp(j1,m1,m2),u(j1),fp(m3,m4)))*ope(39)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2),fp(j1,j1,m3),u(m4))-tr(chip,u(m1),fp(j1,j1,m2),fp(m3,m4)))*ope(40)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),u(m2),fp(j1,m3,m4))-tr(chip,fp(j1,m1,m2),u(m3),fp(j1,m4)))*ope(41)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),fp(j1,m2,m3),u(m4))-tr(chip,u(m1),fp(j1,m2,m3),fp(j1,m4)))*ope(42)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),fp(m2,m3),u(j1,m4))-tr(chip,u(j1,m1),fp(m2,m3),fp(j1,m4)))*ope(43)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1,m2),fm(j1,m3),u(m4))-tr(chip,u(m1),fm(j1,m2),fm(j1,m3,m4)))*ope(44)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,j1,m1),fm(m2,m3),u(m4))-tr(chip,u(m1),fm(m2,m3),fm(j1,j1,m4)))*ope(45)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(j1),fm(j1,m3,m4))
 +tr(chip,fm(j1,m1,m2),u(j1),fm(m3,m4)))*ope(46)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),fm(j1,j1,m3),u(m4))-tr(chip,u(m1),fm(j1,j1,m2),fm(m3,m4)))*ope(47)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(m2),fm(j1,m3,m4))-tr(chip,fm(j1,m1,m2),u(m3),fm(j1,m4)))*ope(48)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),fm(j1,m2,m3),u(m4))-tr(chip,u(m1),fm(j1,m2,m3),fm(j1,m4)))*ope(49)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),fm(m2,m3),u(j1,m4))-tr(chip,u(j1,m1),fm(m2,m3),fm(j1,m4)))*ope(50)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1,m2),fp(j1,m3),u(m4))
 +tr(chim,u(m1),fp(j1,m2),fm(j1,m3,m4)))*ope(51)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,j1,m1),fp(m2,m3),u(m4))
 +tr(chim,u(m1),fp(m2,m3),fm(j1,j1,m4)))*ope(52)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(m1,m2),fp(j1,j1,m3),u(m4))
 +tr(chim,u(m1),fp(j1,j1,m2),fm(m3,m4)))*ope(53)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fp(j1,m2,m3),u(m4))
 +tr(chim,u(m1),fp(j1,m2,m3),fm(j1,m4)))*ope(54)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fp(m2,m3),u(j1,m4))
 +tr(chim,u(j1,m1),fp(m2,m3),fm(j1,m4)))*ope(55)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1),fm(j1,m3),u(m4))
 +I*tr(chip,u(m1),fm(j1,m2),u(j1),fp(m3,m4)))*ope(56)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(j1),fm(m2,m3),u(m4))
 +I*tr(chip,u(m1),fm(m2,m3),u(j1),fp(j1,m4)))*ope(57)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),fm(j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),fm(j1,m3),fp(j1,m4)))*ope(58)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m1,m2),u(j1),fp(j1,m3),u(m4))
 +I*tr(chip,u(m1),fp(j1,m2),u(j1),fm(m3,m4)))*ope(59)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m1,m2),fp(j1,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fp(j1,m2),fm(m3,m4)))*ope(60)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(j1),u(m2),fp(m3,m4))
 +I*tr(chip,fp(m1,m2),u(m3),u(j1),fm(j1,m4)))*ope(61)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(j1),fp(m2,m3),u(m4))
 +I*tr(chip,u(m1),fp(m2,m3),u(j1),fm(j1,m4)))*ope(62)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),fp(m2,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fp(m2,m3),fm(j1,m4)))*ope(63)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),fp(j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),fp(j1,m3),fm(j1,m4)))*ope(64)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),u(j1),fp(m2,m3),u(m4))-I*tr(chim,u(m1),fp(m2,m3),u(j1),fp(j1,m4)))*ope(65)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),fp(m2,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fp(m2,m3),fp(j1,m4)))*ope(66)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),fp(j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),fp(j1,m3),fp(j1,m4)))*ope(67)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(j1),fm(m2,m3),u(m4))-I*tr(chim,u(m1),fm(m2,m3),u(j1),fm(j1,m4)))*ope(68)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),fm(m2,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fm(m2,m3),fm(j1,m4)))*ope(69)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),fm(j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),fm(j1,m3),fm(j1,m4)))*ope(70)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),fp(j1,m2),fp(m3,m4))-tr(chip,fp(m1,m2),fp(j1,m3),fm(j1,m4)))*ope(71)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),fp(j1,m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),fp(j1,m3),fp(j1,m4)))*ope(72)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fm(j1,m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),fm(j1,m3),fm(j1,m4)))*ope(73)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),chip(m3),u(m4))
 +I*tr(chip,u(m1),chip(m2),fp(m3,m4)))*ope(74)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),chim(m3),u(m4))
 +I*tr(chim,u(m1),chim(m2),fp(m3,m4)))*ope(75)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),chip(m3),u(m4))-I*tr(chim,u(m1),chip(m2),fm(m3,m4)))*ope(76)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip(m1),u(m2),fm(m3,m4))-I*tr(chim,fm(m1,m2),u(m3),chip(m4)))*ope(77)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip(m1),fm(m2,m3),u(m4))-I*tr(chim,u(m1),fm(m2,m3),chip(m4)))*ope(78)
 + e_(m1,m2,m3,m4)*OP(tr(chip,chip,fm(m1,m2),u(m3),u(m4))-tr(chip,chip,u(m1),u(m2),fm(m3,m4)))*ope(79)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(m3),chip,u(m4))
 +tr(chim,u(m1),chip,u(m2),fp(m3,m4)))*ope(80)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),chip,u(m3),u(m4))
 +tr(chim,u(m1),u(m2),chip,fp(m3,m4)))*ope(81)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip,u(m1),fp(m2,m3),u(m4))
 +tr(chim,u(m1),fp(m2,m3),u(m4),chip))*ope(82)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip,fp(m1,m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),fp(m3,m4),chip))*ope(83)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chim,fm(m1,m2),u(m3),u(m4))-tr(chim,chim,u(m1),u(m2),fm(m3,m4)))*ope(84)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,chip,fm(m1,m2),fp(m3,m4))-I*tr(chip,chip,fp(m1,m2),fm(m3,m4)))*ope(85)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),chip,fp(m3,m4)))*ope(86)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),chip,fm(m3,m4)))*ope(87)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip,fp(m1,m2),fp(m3,m4))
 +I*tr(chim,fp(m1,m2),fp(m3,m4),chip))*ope(88)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip,fm(m1,m2),fm(m3,m4))
 +I*tr(chim,fm(m1,m2),fm(m3,m4),chip))*ope(89)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chim,fm(m1,m2),fp(m3,m4))-I*tr(chim,chim,fp(m1,m2),fm(m3,m4)))*ope(90)
 + e_(m1,m2,m3,m4)*OP(I*(tr(chi(),FL(m1,m2),chitd(),FR(m3,m4))-tr(chid(),FR(m1,m2),chit(),FL(m3,m4))))*ope(91)
 + e_(m1,m2,m3,m4)*OP(I*(tr(chi(),chitd())-tr(chid(),chit()))*(tr(FL(m1,m2),FL(m3,m4))
 +tr(FR(m1,m2),FR(m3,m4))))*ope(92)

 L L8NF3 = 
e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1),u(j2,m2),u(j2,m3),u(j1,m4))
 +tr(u(j1),u(j1,m1),u(j2,m2),u(j2,m3),u(m4)))*ope(1)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1),u(j2,m2),u(j1,m3),u(j2,m4))
 +tr(u(j1),u(j2,m1),u(j1,m2),u(j2,m3),u(m4)))*ope(2)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1),u(j1,m2),u(j2,m3),u(j2,m4))
 +tr(u(j1),u(j2,m1),u(j2,m2),u(j1,m3),u(m4)))*ope(3)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(j2),u(m2),u(j1,m3),u(m4))
 +tr(u(j1),u(j2),u(m1),u(j2,m2),u(m3),u(j1),u(m4)))*ope(4)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(j2),u(m2),u(m3),u(j1,m4))
 +tr(u(j1),u(j2),u(j2,m1),u(m2),u(m3),u(j1),u(m4)))*ope(5)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(j1),u(m2),u(j2,m3),u(m4))
 +tr(u(j1),u(j2),u(m1),u(j1,m2),u(m3),u(j2),u(m4)))*ope(6)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(j1),u(m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j2),u(j1,m1),u(m2),u(m3),u(j2),u(m4)))*ope(7)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(j1),u(m1),u(m2),u(j2,m3),u(m4))
 +tr(u(j1),u(j2),u(j1),u(m1),u(j2,m2),u(m3),u(m4)))*ope(8)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(j1),u(m1),u(m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j2),u(j1),u(j2,m1),u(m2),u(m3),u(m4)))*ope(9)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(m1),u(j2),u(j2,m2),u(m3),u(m4))
 +tr(u(j1),u(j1),u(m1),u(m2),u(j2,m3),u(j2),u(m4)))*ope(10)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(j2),u(j2,m1),u(m2),u(m3),u(m4))
 +tr(u(j1),u(j1),u(m1),u(m2),u(m3),u(j2,m4),u(j2)))*ope(11)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(m1),u(m2),u(j2),u(m3),u(j2,m4))
 +tr(u(j1),u(j1),u(j2,m1),u(m2),u(j2),u(m3),u(m4)))*ope(12)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(m1),u(j2),u(m2),u(j2,m3),u(m4))
 +tr(u(j1),u(j1),u(m1),u(j2,m2),u(m3),u(j2),u(m4)))*ope(13)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(m1),u(j2),u(m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j1),u(j2,m1),u(m2),u(m3),u(j2),u(m4)))*ope(14)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(j2),u(m1),u(m2),u(j2,m3),u(m4))
 +tr(u(j1),u(j1),u(m1),u(j2,m2),u(m3),u(m4),u(j2)))*ope(15)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(j2),u(m1),u(m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j1),u(j2,m1),u(m2),u(m3),u(m4),u(j2)))*ope(16)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1))*tr(u(j1),u(m2),u(m3),u(j1,m4))-I*tr(chim(m1))*tr(u(j1),u(j1,m2),u(m3),u(m4)))*ope(17)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(m1),u(j1,m2))*tr(chim,u(m3),u(j1,m4))-I*tr(u(m1),u(j1,m2))*tr(chim,u(j1,m3),u(m4)))*ope(18)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(u(j1),u(m2),u(m3),u(j1,m4))-tr(chip,u(m1))*tr(u(j1),u(j1,m2),u(m3),u(m4)))*ope(19)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(j1,m2))*tr(u(j1),u(m3),u(m4))
 +tr(chip,u(j1,m1),u(m2))*tr(u(j1),u(m3),u(m4)))*ope(20)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2))*tr(chip,u(m3),u(m4)))*ope(21)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1,m1),u(m2),u(m3),u(j1,m4)))*ope(22)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(j1,m2),u(j1,m3),u(m4)))*ope(23)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(j1,m2),u(m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(m2),u(j1,m3),u(m4)))*ope(24)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2),u(j1,m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(j1,m2),u(m3),u(m4)))*ope(25)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(m2),u(j1),u(j1,m3),u(m4))
 +tr(chip,u(m1),u(j1,m2),u(j1),u(m3),u(m4)))*ope(26)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(m2),u(j1),u(m3),u(j1,m4))
 +tr(chip,u(j1,m1),u(m2),u(j1),u(m3),u(m4)))*ope(27)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(j1),u(j1,m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(j1,m3),u(j1),u(m4)))*ope(28)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(j1),u(m2),u(j1,m3),u(m4))
 +tr(chip,u(m1),u(j1,m2),u(m3),u(j1),u(m4)))*ope(29)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(j1),u(m2),u(m3),u(j1,m4))
 +tr(chip,u(j1,m1),u(m2),u(m3),u(j1),u(m4)))*ope(30)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1),u(j1,m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(j1,m3),u(m4),u(j1)))*ope(31)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1),u(m2),u(j1,m3),u(m4))
 +tr(chip,u(m1),u(j1,m2),u(m3),u(m4),u(j1)))*ope(32)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1),u(m2),u(m3),u(j1,m4))
 +tr(chip,u(j1,m1),u(m2),u(m3),u(m4),u(j1)))*ope(33)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(j1),u(j1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),u(j1),u(j1),u(m4)))*ope(34)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),u(m1),u(m2),u(m3),u(j1),u(m4))
 +I*tr(chim,u(m1),u(j1),u(m2),u(m3),u(m4),u(j1)))*ope(35)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),u(m1),u(m2),u(j1),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(j1),u(m3),u(m4),u(j1)))*ope(36)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),u(m1),u(j1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),u(j1),u(m4),u(j1)))*ope(37)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),u(j1),u(m1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),u(m4),u(j1),u(j1)))*ope(38)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),chip(m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),chip(m3),u(m4)))*ope(39)
 + e_(m1,m2,m3,m4)*OP(tr(chip,chip(m1),u(m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(m3),chip(m4)))*ope(40)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),chim(m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),chim(m3),u(m4)))*ope(41)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chim(m1),u(m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),u(m3),chim(m4)))*ope(42)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2),chip,u(m3),u(m4)))*ope(43)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),chip,u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),chip,u(m4)))*ope(44)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip,u(m1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),u(m4),chip))*ope(45)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,m2),u(j1,m3),u(m4,j2))-tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3,j2),u(j1,m4)))*ope(46)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j1,j2))*tr(fm(j1,m2),u(m3),u(j2,m4))-tr(u(m1),u(j1,j2))*tr(fm(j1,m2),u(j2,m3),u(m4)))*ope(47)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j1,m1))*tr(fm(j1,m2),u(m3),u(j2,m4))-tr(u(j2),u(j1,m1))*tr(fm(j1,m2),u(j2,m3),u(m4)))*ope(48)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2,m1))*tr(fm(j1,m2),u(m3),u(j2,m4))-tr(u(j1),u(j2,m1))*tr(fm(j1,m2),u(j2,m3),u(m4)))*ope(49)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2,m1))*tr(fm(j1,m2),u(m3),u(j1,m4))-tr(u(j2),u(j2,m1))*tr(fm(j1,m2),u(j1,m3),u(m4)))*ope(50)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j2,m2))*tr(fm(j1,j2),u(m3),u(j1,m4))-tr(u(m1),u(j2,m2))*tr(fm(j1,j2),u(j1,m3),u(m4)))*ope(51)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1,m2),u(j2),u(m3))*tr(u(j1),u(j2),u(m4))-I*tr(fp(j2,m1,m2),u(m3),u(j1))*tr(u(j1),u(j2),u(m4)))*ope(52)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2,m3))*tr(u(j1),u(j2),u(m4))
 +I*tr(fp(j2,m1),u(j1,m2),u(m3))*tr(u(j1),u(j2),u(m4)))*ope(53)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1),u(m2),u(m3))*tr(u(j1),u(j1),u(j2,m4)))*ope(54)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j2,m1),u(m2),u(m3))*tr(u(j1),u(j1),u(m4)))*ope(55)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1),u(m2),u(j2,m3))*tr(u(j1),u(j1),u(m4))
 +I*tr(fp(j2,m1),u(j2,m2),u(m3))*tr(u(j1),u(j1),u(m4)))*ope(56)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1,m2),u(m3),u(m4))*tr(u(j1),u(j1),u(j2)))*ope(57)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(m3),u(j2,m4))*tr(u(j1),u(j1),u(j2))
 +I*tr(fp(m1,m2),u(j2,m3),u(m4))*tr(u(j1),u(j1),u(j2)))*ope(58)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j2),u(m3))*tr(u(j1),u(j1),u(j2),u(m4))
 +tr(fm(m1,m2),u(m3),u(j2))*tr(u(j1),u(j1),u(m4),u(j2)))*ope(59)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2),u(m1))*tr(fm(m2,m3),u(j1),u(j1),u(m4))
 +tr(u(j2),u(j2),u(m1))*tr(fm(m2,m3),u(m4),u(j1),u(j1)))*ope(60)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2))*tr(fp(j1,m2),u(m3),u(j2,m4))-tr(fp(j1,m1),u(j2))*tr(fp(j1,m2),u(j2,m3),u(m4)))*ope(61)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j2))*tr(fp(j1,m2),u(m3),u(j1,m4))-tr(fp(j2,m1),u(j2))*tr(fp(j1,m2),u(j1,m3),u(m4)))*ope(62)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fp(j1,m2),fp(j1,j2,m3),u(m4))-tr(u(j2),u(m1))*tr(fp(j1,m2),u(m3),fp(j1,j2,m4)))*ope(63)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fp(j1,m1),fp(j2,m2,m3),u(m4))
 +tr(u(j1),u(j2))*tr(fp(j1,m1),u(m2),fp(j2,m3,m4)))*ope(64)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2))*tr(fp(j1,m1),fp(j1,m2,m3),u(m4))
 +tr(u(j2),u(j2))*tr(fp(j1,m1),u(m2),fp(j1,m3,m4)))*ope(65)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fp(j1,m1),fp(m2,m3),u(j2,m4))
 +tr(u(j1),u(j2))*tr(fp(j1,m1),u(j2,m2),fp(m3,m4)))*ope(66)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j1,j2))*tr(fp(j1,m1),fp(m2,m3),u(m4))
 +tr(u(j2),u(j1,j2))*tr(fp(j1,m1),u(m2),fp(m3,m4)))*ope(67)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(j2,m3))*tr(fp(j1,j2),u(j1),u(m4))
 +tr(fp(m1,m2),u(j2,m3))*tr(fp(j1,j2),u(m4),u(j1)))*ope(68)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fp(j1,j2),fp(j1,m2,m3),u(m4))
 +tr(u(j2),u(m1))*tr(fp(j1,j2),u(m2),fp(j1,m3,m4)))*ope(69)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fp(j1,j2),fp(m2,m3),u(j1,m4))
 +tr(u(j2),u(m1))*tr(fp(j1,j2),u(j1,m2),fp(m3,m4)))*ope(70)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2,m1))*tr(fp(j1,j2),fp(m2,m3),u(m4))
 +tr(u(j1),u(j2,m1))*tr(fp(j1,j2),u(m2),fp(m3,m4)))*ope(71)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j2,m2))*tr(fp(j1,j2),fp(j1,m3),u(m4))-tr(u(m1),u(j2,m2))*tr(fp(j1,j2),u(m3),fp(j1,m4)))*ope(72)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2))*tr(fm(j1,m2),u(m3),u(j2,m4))-tr(fm(j1,m1),u(j2))*tr(fm(j1,m2),u(j2,m3),u(m4)))*ope(73)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(j2))*tr(fm(j1,m2),u(m3),u(j1,m4))-tr(fm(j2,m1),u(j2))*tr(fm(j1,m2),u(j1,m3),u(m4)))*ope(74)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,m2),fm(j1,j2,m3),u(m4))-tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3),fm(j1,j2,m4)))*ope(75)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fm(j1,m1),fm(j2,m2,m3),u(m4))
 +tr(u(j1),u(j2))*tr(fm(j1,m1),u(m2),fm(j2,m3,m4)))*ope(76)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2))*tr(fm(j1,m1),fm(j1,m2,m3),u(m4))
 +tr(u(j2),u(j2))*tr(fm(j1,m1),u(m2),fm(j1,m3,m4)))*ope(77)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fm(j1,m1),fm(m2,m3),u(j2,m4))
 +tr(u(j1),u(j2))*tr(fm(j1,m1),u(j2,m2),fm(m3,m4)))*ope(78)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j1,j2))*tr(fm(j1,m1),fm(m2,m3),u(m4))
 +tr(u(j2),u(j1,j2))*tr(fm(j1,m1),u(m2),fm(m3,m4)))*ope(79)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j2,m3))*tr(fm(j1,j2),u(j1),u(m4))
 +tr(fm(m1,m2),u(j2,m3))*tr(fm(j1,j2),u(m4),u(j1)))*ope(80)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,j2),fm(j1,m2,m3),u(m4))
 +tr(u(j2),u(m1))*tr(fm(j1,j2),u(m2),fm(j1,m3,m4)))*ope(81)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,j2),fm(m2,m3),u(j1,m4))
 +tr(u(j2),u(m1))*tr(fm(j1,j2),u(j1,m2),fm(m3,m4)))*ope(82)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2,m1))*tr(fm(j1,j2),fm(m2,m3),u(m4))
 +tr(u(j1),u(j2,m1))*tr(fm(j1,j2),u(m2),fm(m3,m4)))*ope(83)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j2,m2))*tr(fm(j1,j2),fm(j1,m3),u(m4))-tr(u(m1),u(j2,m2))*tr(fm(j1,j2),u(m3),fm(j1,m4)))*ope(84)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(m1,m2),u(m3))*tr(u(j1),u(j2),u(m4))
 +I*tr(fm(j1,j2),u(m1),fp(m2,m3))*tr(u(j1),u(j2),u(m4)))*ope(85)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),u(j2),u(m2))*tr(fp(j1,m3),u(j1),u(m4))-I*tr(fm(j2,m1),u(m2),u(j2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(86)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),u(j1),u(j2))*tr(fp(j1,m2),u(m3),u(m4))
 +I*tr(fm(j2,m1),u(j2),u(j1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(87)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),u(j2))*tr(fp(j1,m2),u(m3),u(m4)))*ope(88)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j2),u(m1))*tr(fp(j1,m2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(j2))*tr(fp(j1,m2),u(m3),u(m4)))*ope(89)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j2),u(m3))*tr(fp(j1,j2),u(j1),u(m4))-I*tr(fm(m1,m2),u(m3),u(j2))*tr(fp(j1,j2),u(m4),u(j1)))*ope(90)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),u(m2),u(m3))*tr(fp(j1,j2),u(j1),u(m4))
 +I*tr(fm(j2,m1),u(m2),u(m3))*tr(fp(j1,j2),u(m4),u(j1)))*ope(91)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j2))*tr(fm(m1,m2),fp(j1,m3),u(m4))-tr(fp(j1,j2),u(j2))*tr(fm(m1,m2),u(m3),fp(j1,m4)))*ope(92)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2))*tr(fm(j1,m2),fp(j2,m3),u(m4))-tr(fp(j1,m1),u(j2))*tr(fm(j1,m2),u(m3),fp(j2,m4)))*ope(93)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1))*tr(fm(j1,m2),fp(j2,m3),u(m4))-tr(fp(j1,j2),u(m1))*tr(fm(j1,m2),u(m3),fp(j2,m4)))*ope(94)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j2))*tr(fm(j1,m2),fp(j1,m3),u(m4))-tr(fp(j2,m1),u(j2))*tr(fm(j1,m2),u(m3),fp(j1,m4)))*ope(95)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,m2),fp(j1,j2),fp(m3,m4))
 +tr(u(j2),u(m1))*tr(fm(j1,m2),fp(m3,m4),fp(j1,j2)))*ope(96)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j2))*tr(fm(j1,m1),fp(m2,m3),u(m4))
 +tr(fp(j1,j2),u(j2))*tr(fm(j1,m1),u(m2),fp(m3,m4)))*ope(97)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(j2))*tr(fm(j1,j2),fp(j1,m3),u(m4))-tr(fp(m1,m2),u(j2))*tr(fm(j1,j2),u(m3),fp(j1,m4)))*ope(98)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(m2))*tr(fm(j1,j2),fp(j1,m3),u(m4))-tr(fp(j2,m1),u(m2))*tr(fm(j1,j2),u(m3),fp(j1,m4)))*ope(99)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(m3))*tr(fm(j1,j2),fp(j1,j2),u(m4))
 +tr(fp(m1,m2),u(m3))*tr(fm(j1,j2),u(m4),fp(j1,j2)))*ope(100)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j2))*tr(fm(j1,j2),fm(j1,m3),u(m4))-tr(fm(m1,m2),u(j2))*tr(fm(j1,j2),u(m3),fm(j1,m4)))*ope(101)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2))*tr(fm(j1,j2),fm(j1,m3),u(m4))-tr(fm(j2,m1),u(m2))*tr(fm(j1,j2),u(m3),fm(j1,m4)))*ope(102)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(fm(j1,j2),fm(j1,j2),u(m4)))*ope(103)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j1,m1),u(j2,m2),u(m3),u(j2,m4)))*ope(104)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j1,m1),u(m2),u(j2,m3),u(j2,m4))
 +I*tr(fp(j1,j1,m1),u(j2,m2),u(j2,m3),u(m4)))*ope(105)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2,m2),u(j1,m3),u(j2,m4)))*ope(106)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1,m2),u(j2,m3),u(m4,j2))
 +I*tr(fp(j1,m1),u(m2,j2),u(j2,m3),u(j1,m4)))*ope(107)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j1),u(j2,m3),u(j2,m4))-tr(fm(m1,m2),u(j1,m3),u(j1,m4),u(j2),u(j2)))*ope(108)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1,m2),u(j2),u(m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(m3),u(j2),u(j1,m4)))*ope(109)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1,j2),u(m2),u(m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(m3),u(m4),u(j1,j2)))*ope(110)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2),u(j2,m3),u(j1),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(j1),u(j2,m3),u(m4)))*ope(111)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2),u(j1,j2),u(m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(m3),u(j1,j2),u(m4)))*ope(112)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2),u(j2),u(j1,m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(j1,m3),u(j2),u(m4)))*ope(113)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2),u(j1),u(j2,m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(j2,m3),u(j1),u(m4)))*ope(114)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j2,m2),u(m3),u(j1,m4))-tr(fm(j1,m1),u(j1,m2),u(m3),u(j2,m4),u(j2)))*ope(115)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j1,m2),u(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),u(j2,m3),u(j1,m4),u(j2)))*ope(116)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j1,m2),u(m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(m3),u(j1,m4),u(j2)))*ope(117)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(m2),u(j2,m3),u(j1,m4))-tr(fm(j1,m1),u(j1,m2),u(j2,m3),u(m4),u(j2)))*ope(118)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(m2),u(j1,m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(j1,m3),u(m4),u(j2)))*ope(119)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2,m2),u(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),u(j2,m3),u(j2,m4),u(j1)))*ope(120)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2,m2),u(m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(m3),u(j2,m4),u(j1)))*ope(121)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),u(j2,m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(j2,m3),u(m4),u(j1)))*ope(122)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),u(j1,m2),u(m3),u(j2,m4))-tr(fm(j1,j2),u(j1,m1),u(m2),u(j2,m3),u(m4)))*ope(123)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),u(m2),u(j1,m3),u(j2,m4))-tr(fm(j1,j2),u(j1,m1),u(j2,m2),u(m3),u(m4)))*ope(124)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j2),u(m3),u(j1),u(j2,m4))
 +I*tr(fp(m1,m2),u(j1,m3),u(j2),u(m4),u(j1),u(j2)))*ope(125)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j2),u(j2),u(m3),u(j1,m4))
 +I*tr(fp(m1,m2),u(j1,m3),u(m4),u(j2),u(j2),u(j1)))*ope(126)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j2),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(m1,m2),u(j1,m3),u(m4),u(j2),u(j1),u(j2)))*ope(127)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j1),u(j2,m3),u(j2),u(m4))
 +I*tr(fp(m1,m2),u(m3),u(j1),u(j1,m4),u(j2),u(j2)))*ope(128)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j1),u(j2),u(j2,m3),u(m4))
 +I*tr(fp(m1,m2),u(m3),u(j1,m4),u(j1),u(j2),u(j2)))*ope(129)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j1),u(j2),u(m3),u(j2,m4))
 +I*tr(fp(m1,m2),u(j1,m3),u(m4),u(j1),u(j2),u(j2)))*ope(130)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2),u(m3),u(j1),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(j1),u(m3),u(j2),u(m4)))*ope(131)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2),u(j2),u(j1,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j1,m3),u(j2),u(j2),u(m4)))*ope(132)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2),u(j2),u(m3),u(j1,m4))
 +I*tr(fp(j1,m1),u(j1,m2),u(m3),u(j2),u(j2),u(m4)))*ope(133)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(j1),u(j2),u(m4)))*ope(134)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j1),u(j2),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(j2),u(j1),u(m4)))*ope(135)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j1),u(j2),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(j2),u(j1),u(m4)))*ope(136)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j1,m3),u(j2),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2),u(j1,m3),u(m4),u(j2)))*ope(137)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j1,j2),u(m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(m3),u(j1,j2),u(m4),u(j2)))*ope(138)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(m3),u(j1,j2),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j1,j2),u(m3),u(m4),u(j2)))*ope(139)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(m3),u(j1),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(j1),u(m3),u(m4),u(j2)))*ope(140)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j2),u(j1,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j1,m3),u(j2),u(m4),u(j2)))*ope(141)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j2),u(m3),u(j1,m4))
 +I*tr(fp(j1,m1),u(j1,m2),u(m3),u(j2),u(m4),u(j2)))*ope(142)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j1),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(j1),u(m4),u(j2)))*ope(143)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(j1),u(m4),u(j2)))*ope(144)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j2),u(j1,m2),u(m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(m3),u(j1,m4),u(j2),u(j2)))*ope(145)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j2),u(m2),u(j1,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j1,m3),u(m4),u(j2),u(j2)))*ope(146)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j2),u(m2),u(m3),u(j1,m4))
 +I*tr(fp(j1,m1),u(j1,m2),u(m3),u(m4),u(j2),u(j2)))*ope(147)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j1),u(j2,m2),u(m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(m3),u(j2,m4),u(j1),u(j2)))*ope(148)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j1),u(m2),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(m4),u(j1),u(j2)))*ope(149)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j1),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(m4),u(j1),u(j2)))*ope(150)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(m2),u(j2,m3),u(j2),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2),u(j2,m3),u(m4),u(j1)))*ope(151)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(m2),u(j2),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(j2),u(m4),u(j1)))*ope(152)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(m2),u(j2),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(j2),u(m4),u(j1)))*ope(153)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(j2),u(j2,m2),u(m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(m3),u(j2,m4),u(j2),u(j1)))*ope(154)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(j2),u(m2),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(m4),u(j2),u(j1)))*ope(155)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(j2),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(m4),u(j2),u(j1)))*ope(156)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(m2),u(j1),u(j2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(j1,m2),u(j2),u(m3),u(m4)))*ope(157)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(m2),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(j1,j2),u(j1,m1),u(m2),u(j2),u(m3),u(m4)))*ope(158)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(j1),u(j2,m2),u(m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(m2),u(j1,m3),u(j2),u(m4)))*ope(159)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(j1),u(m2),u(j2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(j1,m2),u(m3),u(j2),u(m4)))*ope(160)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(j1),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,j2),u(j1,m1),u(m2),u(m3),u(j2),u(m4)))*ope(161)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(j1),u(m1),u(j2,m2),u(m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(m2),u(j1,m3),u(m4),u(j2)))*ope(162)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(j1),u(m1),u(m2),u(j2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(j1,m2),u(m3),u(m4),u(j2)))*ope(163)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(j1),u(m1),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,j2),u(j1,m1),u(m2),u(m3),u(m4),u(j2)))*ope(164)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j2),u(j1),u(j2),u(m3),u(m4))-tr(fm(m1,m2),u(m3),u(m4),u(j1),u(j2),u(j1),u(j2)))*ope(165)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j1),u(j2),u(m3),u(j2),u(m4))-tr(fm(m1,m2),u(m3),u(j1),u(m4),u(j1),u(j2),u(j2)))*ope(166)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j1),u(j2),u(j2),u(m3),u(m4))-tr(fm(m1,m2),u(m3),u(m4),u(j1),u(j1),u(j2),u(j2)))*ope(167)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j2),u(m2),u(j1),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j1),u(m4),u(j2),u(j2)))*ope(168)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j2),u(j1),u(m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j1),u(j2),u(j2)))*ope(169)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j1),u(m2),u(m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),u(m3),u(m4),u(j1),u(j2)))*ope(170)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j1),u(m2),u(j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j2),u(m4),u(j1),u(j2)))*ope(171)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j1),u(j2),u(m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j2),u(j1),u(j2)))*ope(172)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),u(m3),u(j2),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),u(j2),u(m3),u(m4),u(j1)))*ope(173)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),u(j2),u(m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),u(m3),u(j2),u(m4),u(j1)))*ope(174)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),u(j2),u(j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j2),u(j2),u(m4),u(j1)))*ope(175)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2),u(m2),u(m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),u(m3),u(m4),u(j2),u(j1)))*ope(176)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2),u(m2),u(j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j2),u(m4),u(j2),u(j1)))*ope(177)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2),u(j2),u(m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j2),u(j2),u(j1)))*ope(178)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),u(m1),u(m2),u(j2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),u(j1),u(m3),u(m4),u(j2)))*ope(179)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),u(m1),u(j2),u(m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),u(m3),u(j1),u(m4),u(j2)))*ope(180)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),u(j2),u(m1),u(m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),u(m3),u(m4),u(j1),u(j2)))*ope(181)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j1,m1),fp(j2,j2,m2,m3),u(m4))
 +tr(fp(j1,j1,m1),u(m2),fp(j2,j2,m3,m4)))*ope(182)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j1,m1),fm(j2,j2,m2,m3),u(m4))
 +tr(fm(j1,j1,m1),u(m2),fm(j2,j2,m3,m4)))*ope(183)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j1,m1),fp(j2,m2,m3),u(j2,m4))
 +tr(fp(j1,j1,m1),u(j2,m2),fp(j2,m3,m4)))*ope(184)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j1,m1),fm(j2,m2,m3),u(j2,m4))
 +tr(fm(j1,j1,m1),u(j2,m2),fm(j2,m3,m4)))*ope(185)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j1,m1),u(j2),fp(j2,m2,m3),u(m4))-I*tr(fm(j1,j1,m1),u(m2),fp(j2,m3,m4),u(j2)))*ope(186)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j1,m1),fp(j2,m2,m3),u(j2),u(m4))-I*tr(fm(j1,j1,m1),u(m2),u(j2),fp(j2,m3,m4)))*ope(187)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j1,m1),fp(j2,j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,j1,m1),u(m2),u(m3),fp(j2,j2,m4)))*ope(188)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j1,j2),u(j1,m3),u(j2,m4))-I*tr(fm(m1,m2),u(j1,m3),u(j2,m4),fp(j1,j2)))*ope(189)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1,j2),fp(m2,m3),u(j2,m4))-I*tr(fm(j1,m1),u(j2,m2),fp(m3,m4),u(j1,j2)))*ope(190)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2),fp(j2,j1,m3),u(j2,m4))
 +I*tr(fm(j1,m1),u(j2,m2),fp(j2,j1,m3),u(m4)))*ope(191)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j2,m2,m3),u(j1,m4))-I*tr(fm(j1,m1),u(j1,m2),fp(j2,m3,m4),u(j2)))*ope(192)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j1,m2,m3),u(j2,m4))-I*tr(fm(j1,m1),u(j2,m2),fp(j1,m3,m4),u(j2)))*ope(193)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),fp(j2,m2,m3),u(j2,m4))-I*tr(fm(j1,m1),u(j2,m2),fp(j2,m3,m4),u(j1)))*ope(194)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2,m3),u(j1,j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j1,j2),fp(j2,m3,m4)))*ope(195)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2,m3),u(j1),u(j2,m4))-I*tr(fm(j1,m1),u(j2,m2),u(j1),fp(j2,m3,m4)))*ope(196)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,j2,m2),u(j1,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j1,m3),fp(j2,j2,m4)))*ope(197)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,j2,m2),u(m3),u(j1,m4))
 +I*tr(fm(j1,m1),u(j1,m2),u(m3),fp(j2,j2,m4)))*ope(198)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,j1,m2),u(j2,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2,m3),fp(j2,j1,m4)))*ope(199)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,j1,m2),u(m3),u(j2,m4))
 +I*tr(fm(j1,m1),u(j2,m2),u(m3),fp(j2,j1,m4)))*ope(200)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2,m2),u(j2,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2,m3),fp(j1,j2,m4)))*ope(201)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2,m2),u(m3),u(j2,m4))
 +I*tr(fm(j1,m1),u(j2,m2),u(m3),fp(j1,j2,m4)))*ope(202)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j1,m3),u(j2,m4))
 +I*tr(fm(j1,m1),u(j2,m2),u(j1,m3),fp(j2,m4)))*ope(203)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),u(j2,m3),u(j2,m4))
 +I*tr(fm(j1,m1),u(j2,m2),u(j2,m3),fp(j1,m4)))*ope(204)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1),fp(j1,m2,m3),u(j2,m4))-I*tr(fm(j1,j2),u(j1,m1),fp(j2,m2,m3),u(m4)))*ope(205)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1,m2),u(j2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(j1,m2),fp(j2,m3,m4)))*ope(206)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1,m2),u(m3),u(j2,m4))-I*tr(fm(j1,j2),u(j1,m1),u(m2),fp(j2,m3,m4)))*ope(207)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(m1,m2),u(j1,m3),u(j2,m4))-I*tr(fm(j1,j2),u(j1,m1),u(j2,m2),fp(m3,m4)))*ope(208)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(m2),fp(j1,j2,m3),u(j2),u(m4))-tr(fp(j1,m1),u(m2),u(j2),fp(j1,j2,m3),u(m4)))*ope(209)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2),fp(j1,m2,m3),u(j2),u(m4))
 +tr(fp(j1,m1),u(m2),u(j2),fp(j1,m3,m4),u(j2)))*ope(210)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),fp(j2,m2),u(j2,m3),u(m4))
 +tr(fp(j1,m1),u(j2),fp(j2,m2),u(m3),u(j1,m4)))*ope(211)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2),fp(j1,m2),u(m3),u(j2,m4))
 +tr(fp(j1,m1),u(j2),fp(j1,m2),u(j2,m3),u(m4)))*ope(212)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),u(j2,m2),fp(j2,m3),u(m4))-tr(fp(j1,m1),u(m2),fp(j2,m3),u(j2,m4),u(j1)))*ope(213)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),u(m2),fp(j2,m3),u(j2,m4))-tr(fp(j1,m1),u(m2),u(j2),fp(j2,m3),u(j1,m4)))*ope(214)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),fp(j2,m2,m3),u(j2),u(m4))
 +tr(fp(j1,m1),u(m2),u(j2),fp(j2,m3,m4),u(j1)))*ope(215)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),fp(j2,j2,m2),u(m3),u(m4))-tr(fp(j1,m1),u(m2),u(m3),fp(j2,j2,m4),u(j1)))*ope(216)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),fp(j2,m2),u(m3),u(j2,m4))
 +tr(fp(j1,m1),u(j2),fp(j2,m2),u(j1,m3),u(m4)))*ope(217)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2,m3),u(j1),u(j2),u(m4))
 +tr(fp(j1,m1),u(m2),u(j2),u(j1),fp(j2,m3,m4)))*ope(218)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j1,m2,m3),u(j2),u(j2),u(m4))
 +tr(fp(j1,m1),u(m2),u(j2),u(j2),fp(j1,m3,m4)))*ope(219)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j1,j2,m2),u(j2),u(m3),u(m4))-tr(fp(j1,m1),u(m2),u(m3),u(j2),fp(j1,j2,m4)))*ope(220)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(m3),u(j1),u(j2,m4))
 +tr(fp(j1,m1),fp(j2,m2),u(j1,m3),u(j2),u(m4)))*ope(221)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(j2),u(j1,m3),u(m4))
 +tr(fp(j1,m1),fp(j2,m2),u(m3),u(j2,m4),u(j1)))*ope(222)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(j2),u(m3),u(j1,m4))
 +tr(fp(j1,m1),fp(j2,m2),u(j2,m3),u(m4),u(j1)))*ope(223)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(j1),u(j2,m3),u(m4))
 +tr(fp(j1,m1),fp(j2,m2),u(m3),u(j1,m4),u(j2)))*ope(224)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(j1),u(m3),u(j2,m4))
 +tr(fp(j1,m1),fp(j2,m2),u(j1,m3),u(m4),u(j2)))*ope(225)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j1,m2),u(j2),u(m3),u(j2,m4))
 +tr(fp(j1,m1),fp(j1,m2),u(j2,m3),u(m4),u(j2)))*ope(226)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),u(j1),fp(m2,m3),u(j2,m4))
 +tr(fp(j1,j2),u(j1,m1),fp(m2,m3),u(j2),u(m4)))*ope(227)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),u(m2),fp(j1,m3),u(j2,m4))-tr(fp(j1,j2),u(j1,m1),fp(j2,m2),u(m3),u(m4)))*ope(228)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),fp(j1,m2),u(j2,m3),u(m4))-tr(fp(j1,j2),u(m1),u(j1,m2),fp(j2,m3),u(m4)))*ope(229)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2),u(j1,m3),u(j2),u(m4))
 +tr(fp(j1,j2),u(m1),u(j1),u(j2,m2),fp(m3,m4)))*ope(230)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),fp(j1,m2,m3),u(j2),u(m4))
 +tr(fp(j1,j2),u(m1),u(j1),fp(j2,m2,m3),u(m4)))*ope(231)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),fp(j1,j2,m2),u(m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(m2),fp(j1,j2,m3),u(m4)))*ope(232)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),fp(j1,m2),u(m3),u(j2,m4))-tr(fp(j1,j2),u(j1,m1),u(m2),fp(j2,m3),u(m4)))*ope(233)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j1),u(j2,m1),fp(m2,m3),u(m4))
 +tr(fp(j1,j2),u(m1),fp(m2,m3),u(j1,m4),u(j2)))*ope(234)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2),u(j1,m3),u(m4),u(j2))
 +tr(fp(j1,j2),u(j1),u(m1),u(j2,m2),fp(m3,m4)))*ope(235)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j1),fp(j2,m1,m2),u(m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(m2),fp(j1,m3,m4),u(j2)))*ope(236)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j1),fp(m1,m2),u(m3),u(j2,m4))
 +tr(fp(j1,j2),u(j1,m1),u(m2),fp(m3,m4),u(j2)))*ope(237)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,m1,m2),u(m3),u(j2),u(m4))
 +tr(fp(j1,j2),u(m1),u(j1),u(m2),fp(j2,m3,m4)))*ope(238)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,m1,m2),u(j2),u(m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(m2),u(j1),fp(j2,m3,m4)))*ope(239)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,j2,m1),u(m2),u(m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(m2),u(m3),fp(j1,j2,m4)))*ope(240)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2),u(j1),u(j2,m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(j1,m2),u(j2),fp(m3,m4)))*ope(241)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2),u(j1),u(m3),u(j2,m4))
 +tr(fp(j1,j2),u(j1,m1),u(m2),u(j2),fp(m3,m4)))*ope(242)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,m1),u(m2),u(j2,m3),u(m4))-tr(fp(j1,j2),u(m1),u(j1,m2),u(m3),fp(j2,m4)))*ope(243)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,m1),u(m2),u(m3),u(j2,m4))-tr(fp(j1,j2),u(j1,m1),u(m2),u(m3),fp(j2,m4)))*ope(244)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2),fm(j1,j2,m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),fm(j1,j2,m3),u(m4)))*ope(245)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),fm(j1,m2,m3),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),fm(j1,m3,m4),u(j2)))*ope(246)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fm(j2,m2),u(j2,m3),u(m4))
 +tr(fm(j1,m1),u(j2),fm(j2,m2),u(m3),u(j1,m4)))*ope(247)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),fm(j1,m2),u(m3),u(j2,m4))
 +tr(fm(j1,m1),u(j2),fm(j1,m2),u(j2,m3),u(m4)))*ope(248)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2,m2),fm(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fm(j2,m3),u(j2,m4),u(j1)))*ope(249)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),fm(j2,m3),u(j2,m4))-tr(fm(j1,m1),u(m2),u(j2),fm(j2,m3),u(j1,m4)))*ope(250)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fm(j2,m2,m3),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),fm(j2,m3,m4),u(j1)))*ope(251)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fm(j2,j2,m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),fm(j2,j2,m4),u(j1)))*ope(252)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fm(j2,m2),u(m3),u(j2,m4))
 +tr(fm(j1,m1),u(j2),fm(j2,m2),u(j1,m3),u(m4)))*ope(253)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2,m3),u(j1),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),u(j1),fm(j2,m3,m4)))*ope(254)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j1,m2,m3),u(j2),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),u(j2),fm(j1,m3,m4)))*ope(255)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j1,j2,m2),u(j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j2),fm(j1,j2,m4)))*ope(256)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(m3),u(j1),u(j2,m4))
 +tr(fm(j1,m1),fm(j2,m2),u(j1,m3),u(j2),u(m4)))*ope(257)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(j2),u(j1,m3),u(m4))
 +tr(fm(j1,m1),fm(j2,m2),u(m3),u(j2,m4),u(j1)))*ope(258)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(j2),u(m3),u(j1,m4))
 +tr(fm(j1,m1),fm(j2,m2),u(j2,m3),u(m4),u(j1)))*ope(259)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(j1),u(j2,m3),u(m4))
 +tr(fm(j1,m1),fm(j2,m2),u(m3),u(j1,m4),u(j2)))*ope(260)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(j1),u(m3),u(j2,m4))
 +tr(fm(j1,m1),fm(j2,m2),u(j1,m3),u(m4),u(j2)))*ope(261)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j1,m2),u(j2),u(m3),u(j2,m4))
 +tr(fm(j1,m1),fm(j1,m2),u(j2,m3),u(m4),u(j2)))*ope(262)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),u(j1),fm(m2,m3),u(j2,m4))
 +tr(fm(j1,j2),u(j1,m1),fm(m2,m3),u(j2),u(m4)))*ope(263)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),u(m2),fm(j1,m3),u(j2,m4))-tr(fm(j1,j2),u(j1,m1),fm(j2,m2),u(m3),u(m4)))*ope(264)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),fm(j1,m2),u(j2,m3),u(m4))-tr(fm(j1,j2),u(m1),u(j1,m2),fm(j2,m3),u(m4)))*ope(265)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1,m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),u(j2,m2),fm(m3,m4)))*ope(266)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),fm(j1,m2,m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),fm(j2,m2,m3),u(m4)))*ope(267)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),fm(j1,j2,m2),u(m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(m2),fm(j1,j2,m3),u(m4)))*ope(268)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),fm(j1,m2),u(m3),u(j2,m4))-tr(fm(j1,j2),u(j1,m1),u(m2),fm(j2,m3),u(m4)))*ope(269)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),u(j2,m1),fm(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fm(m2,m3),u(j1,m4),u(j2)))*ope(270)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1,m3),u(m4),u(j2))
 +tr(fm(j1,j2),u(j1),u(m1),u(j2,m2),fm(m3,m4)))*ope(271)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),fm(j2,m1,m2),u(m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(m2),fm(j1,m3,m4),u(j2)))*ope(272)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),fm(m1,m2),u(m3),u(j2,m4))
 +tr(fm(j1,j2),u(j1,m1),u(m2),fm(m3,m4),u(j2)))*ope(273)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1,m2),u(m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),u(m2),fm(j2,m3,m4)))*ope(274)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1,m2),u(j2),u(m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(m2),u(j1),fm(j2,m3,m4)))*ope(275)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,j2,m1),u(m2),u(m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(m2),u(m3),fm(j1,j2,m4)))*ope(276)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1),u(j2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1,m2),u(j2),fm(m3,m4)))*ope(277)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1),u(m3),u(j2,m4))
 +tr(fm(j1,j2),u(j1,m1),u(m2),u(j2),fm(m3,m4)))*ope(278)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),u(m2),u(j2,m3),u(m4))-tr(fm(j1,j2),u(m1),u(j1,m2),u(m3),fm(j2,m4)))*ope(279)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),u(m2),u(m3),u(j2,m4))-tr(fm(j1,j2),u(j1,m1),u(m2),u(m3),fm(j2,m4)))*ope(280)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1),fp(j1,m3),u(j2),u(j2),u(m4))
 +I*tr(fm(m1,m2),u(m3),u(j1),u(j1),fp(j2,m4),u(j2)))*ope(281)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1),fp(j1,j2),u(m3),u(j2),u(m4))-I*tr(fm(m1,m2),u(m3),u(j1),u(m4),fp(j1,j2),u(j2)))*ope(282)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1),fp(j1,j2),u(j2),u(m3),u(m4))-I*tr(fm(m1,m2),u(m3),u(m4),u(j1),fp(j1,j2),u(j2)))*ope(283)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j1,m3),u(j1),u(j2),u(j2),u(m4))
 +I*tr(fm(m1,m2),u(m3),u(j1),u(j1),u(j2),fp(j2,m4)))*ope(284)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j1,j2),u(j1),u(m3),u(j2),u(m4))-I*tr(fm(m1,m2),u(m3),u(j1),u(m4),u(j2),fp(j1,j2)))*ope(285)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j1,j2),u(j1),u(j2),u(m3),u(m4))-I*tr(fm(m1,m2),u(m3),u(m4),u(j1),u(j2),fp(j1,j2)))*ope(286)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2),fp(j1,m3),u(j2),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(j2),fp(j1,m3),u(m4)))*ope(287)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2),fp(j1,j2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),fp(j1,j2),u(m4)))*ope(288)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2),fp(j1,j2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),fp(j1,j2),u(m4)))*ope(289)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),u(j2),fp(j1,m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),fp(j1,m4),u(j2),u(j2)))*ope(290)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),u(j1),fp(m2,m3),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),fp(m3,m4),u(j1),u(j2)))*ope(291)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),u(j1),fp(j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),fp(j2,m4),u(j1),u(j2)))*ope(292)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(m2,m3),u(j1),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),u(j1),fp(m3,m4),u(j2)))*ope(293)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j2,m2),u(m3),u(j1),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j1),u(m3),fp(j2,m4),u(j2)))*ope(294)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j2,m2),u(j1),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j1),fp(j2,m4),u(j2)))*ope(295)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j1,m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),fp(j1,m4),u(j2)))*ope(296)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),fp(j1,m4),u(j2)))*ope(297)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j1,j2),u(m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(m4),fp(j1,j2),u(j2)))*ope(298)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),u(m2),fp(j2,m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),fp(j2,m3),u(m4),u(j1)))*ope(299)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),u(j2),fp(m2,m3),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),fp(m3,m4),u(j2),u(j1)))*ope(300)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),u(j2),fp(j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),fp(j2,m4),u(j2),u(j1)))*ope(301)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),fp(m2,m3),u(j2),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),u(j2),fp(m3,m4),u(j1)))*ope(302)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),fp(j2,m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),fp(j2,m4),u(j1)))*ope(303)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),fp(j2,m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),fp(j2,m4),u(j1)))*ope(304)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(m2,m3),u(j1),u(j2),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),u(j2),u(j1),fp(m3,m4)))*ope(305)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(m3),u(j1),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(j1),u(m3),fp(j2,m4)))*ope(306)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j2),u(m3),u(j1),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j1),u(m3),u(j2),fp(j2,m4)))*ope(307)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j2),u(j1),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j1),u(j2),fp(j2,m4)))*ope(308)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j1),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),u(j1),fp(j2,m4)))*ope(309)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j1),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),u(j1),fp(j2,m4)))*ope(310)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),u(m3),u(j2),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(j2),u(m3),fp(j1,m4)))*ope(311)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),u(j2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),u(j2),fp(j1,m4)))*ope(312)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),u(j2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),u(j2),fp(j1,m4)))*ope(313)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),u(m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),u(m4),fp(j1,j2)))*ope(314)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),u(m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),u(m4),fp(j1,j2)))*ope(315)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),u(j2),u(m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j2),fp(j1,j2)))*ope(316)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1),fp(j1,m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(j1),u(m2),fp(j2,m3),u(m4)))*ope(317)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1),fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),u(j1),fp(j2,m3),u(m4)))*ope(318)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1),fp(j1,j2),u(m2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),u(m3),fp(j1,j2),u(m4)))*ope(319)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),u(m1),fp(j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),fp(j1,m3),u(m4),u(j2)))*ope(320)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),u(j2),fp(m1,m2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),fp(m3,m4),u(j1),u(j2)))*ope(321)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),fp(m1,m2),u(m3),u(j2),u(m4))-I*tr(fm(j1,j2),u(m1),u(j1),u(m2),fp(m3,m4),u(j2)))*ope(322)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),fp(m1,m2),u(j2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),u(j1),fp(m3,m4),u(j2)))*ope(323)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),fp(j2,m1),u(m2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),u(m3),fp(j1,m4),u(j2)))*ope(324)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(m1,m2),u(j1),u(m3),u(j2),u(m4))-I*tr(fm(j1,j2),u(m1),u(j1),u(m2),u(j2),fp(m3,m4)))*ope(325)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(m1,m2),u(j1),u(j2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),u(j1),u(j2),fp(m3,m4)))*ope(326)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),u(m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(j1),u(m2),u(m3),fp(j2,m4)))*ope(327)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),u(m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),u(j1),u(m3),fp(j2,m4)))*ope(328)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),u(j2),u(m2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),u(m3),u(j1),fp(j2,m4)))*ope(329)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,j2),u(m1),u(m2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),u(m3),u(m4),fp(j1,j2)))*ope(330)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j1,m1),fp(j2,m2),fp(j2,m3,m4))
 +tr(fm(j1,j1,m1),fp(j2,m2,m3),fp(j2,m4)))*ope(331)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2,m2),fp(j2,m3,m4))
 +tr(fm(j1,m1),fp(j2,m2,m3),fp(j1,j2,m4)))*ope(332)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),fp(j1,m2),fp(j2,j2,m3),u(m4))-I*tr(fp(j1,m1),fp(j1,m2),u(m3),fp(j2,j2,m4)))*ope(333)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(m1,m2),u(j1),fp(j2,m3,m4))
 +I*tr(fp(j1,j2),fp(j1,m1,m2),u(j2),fp(m3,m4)))*ope(334)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1,m2),fp(j2,m3),u(m4))-I*tr(fp(j1,j2),u(m1),fp(j1,m2),fp(j2,m3,m4)))*ope(335)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,j2,m1),fp(m2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),fp(m2,m3),fp(j1,j2,m4)))*ope(336)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1),u(j2,m2),fp(m3,m4))-I*tr(fp(j1,j2),fp(m1,m2),u(j1,m3),fp(j2,m4)))*ope(337)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(m1,m2),fp(j1,j2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),fp(j1,j2,m2),fp(m3,m4)))*ope(338)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1),fp(j2,m2,m3),u(m4))-I*tr(fp(j1,j2),u(m1),fp(j1,m2,m3),fp(j2,m4)))*ope(339)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1),fp(m2,m3),u(j2,m4))-I*tr(fp(j1,j2),u(j1,m1),fp(m2,m3),fp(j2,m4)))*ope(340)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),fm(j2,j2,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),fm(j2,j2,m3),fp(j1,m4)))*ope(341)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),fm(j2,m2,m3),u(m4))-I*tr(fm(j1,m1),u(m2),fm(j2,m3,m4),fp(j1,j2)))*ope(342)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),fm(m2,m3),u(j2,m4))-I*tr(fm(j1,m1),u(j2,m2),fm(m3,m4),fp(j1,j2)))*ope(343)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j1,j2,m2),fp(j2,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),fp(j2,m3),fm(j1,j2,m4)))*ope(344)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j2,m2),fp(j2,j1,m3),u(m4))-I*tr(fm(j1,m1),fm(j2,m2),u(m3),fp(j1,j2,m4)))*ope(345)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j2,m2),fp(j1,j2,m3),u(m4))-I*tr(fm(j1,m1),fm(j2,m2),u(m3),fp(j2,j1,m4)))*ope(346)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j2,m2),fp(j1,m3),u(j2,m4))-I*tr(fm(j1,m1),fm(j2,m2),u(j1,m3),fp(j2,m4)))*ope(347)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j1,m2),fp(j2,j2,m3),u(m4))-I*tr(fm(j1,m1),fm(j1,m2),u(m3),fp(j2,j2,m4)))*ope(348)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(m1,m2),u(j1),fp(j2,m3,m4))
 +I*tr(fm(j1,j2),fp(j1,m1,m2),u(j2),fm(m3,m4)))*ope(349)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1,m2),fm(j2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),fm(j1,m2),fp(j2,m3,m4)))*ope(350)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(m1,m2),u(m3),fp(j1,j2,m4))
 +I*tr(fm(j1,j2),fp(j1,j2,m1),u(m2),fm(m3,m4)))*ope(351)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,j2,m1),fm(m2,m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),fm(m2,m3),fp(j1,j2,m4)))*ope(352)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(m1,m2),fm(j1,j2,m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),fm(j1,j2,m2),fp(m3,m4)))*ope(353)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(m1,m2),u(j1,m3),fp(j2,m4))-I*tr(fm(j1,j2),fp(j1,m1),u(j2,m2),fm(m3,m4)))*ope(354)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1,m2),u(m3),fp(j2,m4))-I*tr(fm(j1,j2),fp(j1,m1),u(m2),fm(j2,m3,m4)))*ope(355)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),fm(j2,m2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),fm(j1,m2,m3),fp(j2,m4)))*ope(356)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),fm(m2,m3),u(j2,m4))-I*tr(fm(j1,j2),u(j1,m1),fm(m2,m3),fp(j2,m4)))*ope(357)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1,m2),fp(j2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),fp(j1,m2),fm(j2,m3,m4)))*ope(358)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,j2,m1),fp(m2,m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),fp(m2,m3),fm(j1,j2,m4)))*ope(359)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(m1,m2),fp(j1,j2,m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),fp(j1,j2,m2),fm(m3,m4)))*ope(360)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1),fp(j2,m2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),fp(j1,m2,m3),fm(j2,m4)))*ope(361)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1),fp(m2,m3),u(j2,m4))-I*tr(fm(j1,j2),u(j1,m1),fp(m2,m3),fm(j2,m4)))*ope(362)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),fp(j1,j2),u(j1),fp(j2,m3),u(m4))
 +tr(fm(m1,m2),u(m3),fp(j1,m4),u(j2),fp(j1,j2)))*ope(363)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),fp(j1,j2),fp(j1,j2),u(m3),u(m4))-tr(fm(m1,m2),u(m3),u(m4),fp(j1,j2),fp(j1,j2)))*ope(364)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),fp(j1,j2),fp(m2,m3),u(m4))
 +tr(fm(j1,m1),u(m2),fp(m3,m4),fp(j1,j2),u(j2)))*ope(365)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fp(j2,m2),fp(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j2,m3),fp(j2,m4),u(j1)))*ope(366)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),u(j2),fp(j1,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j1,m3),u(j2),fp(j2,m4)))*ope(367)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),u(j1),fp(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j2,m3),u(j1),fp(j2,m4)))*ope(368)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),fp(j1,m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),fp(j1,m3),fp(j2,m4)))*ope(369)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),fp(j1,j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),fp(j1,j2),fp(j2,m4)))*ope(370)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,m2),u(j2),fp(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j2,m3),u(j2),fp(j1,m4)))*ope(371)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,m2),fp(j2,m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),fp(j2,m3),fp(j1,m4)))*ope(372)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),u(m2),u(j2),fp(m3,m4))
 +tr(fm(j1,m1),fp(m2,m3),u(j2),u(m4),fp(j1,j2)))*ope(373)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),u(m2),fp(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j2,m3),u(m4),fp(j1,j2)))*ope(374)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),u(j2),u(m2),fp(m3,m4))
 +tr(fm(j1,m1),fp(m2,m3),u(m4),u(j2),fp(j1,j2)))*ope(375)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),u(j2),fp(m2,m3),u(m4))
 +tr(fm(j1,m1),u(m2),fp(m3,m4),u(j2),fp(j1,j2)))*ope(376)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),fp(m2,m3),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),fp(m3,m4),fp(j1,j2)))*ope(377)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),fp(j2,m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),fp(j2,m4),fp(j1,j2)))*ope(378)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),fp(j2,m1),fp(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fp(m2,m3),fp(j1,m4),u(j2)))*ope(379)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(m1,m2),u(j1),fp(j2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fp(j1,m2),u(j2),fp(m3,m4)))*ope(380)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(m1,m2),fp(j1,j2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),fp(j1,j2),fp(m3,m4)))*ope(381)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,m1),u(m2),fp(j2,m3),u(m4))-tr(fm(j1,j2),u(m1),fp(j1,m2),u(m3),fp(j2,m4)))*ope(382)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,m1),u(j2),fp(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fp(m2,m3),u(j1),fp(j2,m4)))*ope(383)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,m1),fp(m2,m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),fp(m2,m3),fp(j2,m4)))*ope(384)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,m1),fp(j2,m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),fp(j1,m3),fp(j2,m4)))*ope(385)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,j2),u(m1),u(m2),fp(m3,m4))-tr(fm(j1,j2),fp(m1,m2),u(m3),u(m4),fp(j1,j2)))*ope(386)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,j2),u(m1),fp(m2,m3),u(m4))-tr(fm(j1,j2),u(m1),fp(m2,m3),u(m4),fp(j1,j2)))*ope(387)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,j2),fp(m1,m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),fp(m3,m4),fp(j1,j2)))*ope(388)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1),fm(j2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fm(j1,m2),u(j2),fm(m3,m4)))*ope(389)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),u(m2),fm(j2,m3),u(m4))-tr(fm(j1,j2),u(m1),fm(j1,m2),u(m3),fm(j2,m4)))*ope(390)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),u(j2),fm(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fm(m2,m3),u(j1),fm(j2,m4)))*ope(391)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),fm(m2,m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),fm(m2,m3),fm(j2,m4)))*ope(392)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),fm(j2,m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),fm(j1,m3),fm(j2,m4)))*ope(393)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,j2),fm(m1,m2),u(m3),u(m4))-tr(fm(j1,j2),fm(j1,j2),u(m1),u(m2),fm(m3,m4)))*ope(394)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),fp(j2,m2),fp(m3,m4))-I*tr(fm(j1,m1),fp(m2,m3),fp(j2,m4),fp(j1,j2)))*ope(395)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,j2),fp(m1,m2),fp(m3,m4))-I*tr(fm(j1,j2),fp(m1,m2),fp(m3,m4),fp(j1,j2)))*ope(396)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1),fm(j2,m2),fp(m3,m4))-I*tr(fm(j1,j2),fp(m1,m2),fm(j1,m3),fm(j2,m4)))*ope(397)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,j2),fm(m1,m2),fp(m3,m4))-I*tr(fm(j1,j2),fm(j1,j2),fp(m1,m2),fm(m3,m4)))*ope(398)
 + e_(m1,m2,m3,m4)*OP(tr(chim(m1))*tr(fp(j1,j1,m2),u(m3),u(m4)))*ope(399)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1))*tr(fp(m1,m2),u(m3),u(j1,m4))
 +tr(chim(j1))*tr(fp(m1,m2),u(j1,m3),u(m4)))*ope(400)
 + e_(m1,m2,m3,m4)*OP(tr(chim(m1))*tr(fp(j1,m2),u(m3),u(j1,m4))
 +tr(chim(m1))*tr(fp(j1,m2),u(j1,m3),u(m4)))*ope(401)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1),fm(j1,m2,m3))*tr(u(j1),u(m4)))*ope(402)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1),u(m2))*tr(fm(j1,j1,m3),u(m4)))*ope(403)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),u(j1,m1))*tr(fm(m2,m3),u(m4)))*ope(404)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1),u(m2))*tr(fm(j1,m3),u(j1,m4)))*ope(405)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1),u(j1,m2))*tr(fm(j1,m3),u(m4)))*ope(406)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(m1,m2),u(j1),u(m3),u(j1,m4))-I*tr(chim)*tr(fm(m1,m2),u(j1,m3),u(m4),u(j1)))*ope(407)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1))*tr(fm(m1,m2),u(j1),u(m3),u(m4))-I*tr(chim(j1))*tr(fm(m1,m2),u(m3),u(m4),u(j1)))*ope(408)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1))*tr(fm(j1,m2),u(j1),u(m3),u(m4))-I*tr(chim(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j1)))*ope(409)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),u(m2),u(m3),u(j1,m4))-I*tr(chim)*tr(fm(j1,m1),u(j1,m2),u(m3),u(m4)))*ope(410)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1),fp(m1,m2))*tr(u(j1),u(m3),u(m4)))*ope(411)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1,m2))*tr(u(j1),u(m3),u(m4)))*ope(412)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1),u(j1))*tr(fp(m1,m2),u(m3),u(m4)))*ope(413)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1))*tr(fp(j1,m2),u(m3),u(j1,m4))
 +I*tr(chip,u(m1))*tr(fp(j1,m2),u(j1,m3),u(m4)))*ope(414)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(m1),u(j1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(415)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1),u(m1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(416)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1,m1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(417)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1,m2),u(m3))*tr(chip,u(j1),u(m4))-I*tr(fp(j1,m1,m2),u(m3))*tr(chip,u(m4),u(j1)))*ope(418)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1,m3))*tr(chip,u(j1),u(m4))-I*tr(fp(m1,m2),u(j1,m3))*tr(chip,u(m4),u(j1)))*ope(419)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chip,fp(j1,m2,m3),u(m4))-I*tr(u(j1),u(m1))*tr(chip,u(m2),fp(j1,m3,m4)))*ope(420)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j1,m1))*tr(chip,fp(m2,m3),u(m4))-I*tr(u(j1),u(j1,m1))*tr(chip,u(m2),fp(m3,m4)))*ope(421)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(m1),u(j1,m2))*tr(chip,fp(j1,m3),u(m4))
 +I*tr(u(m1),u(j1,m2))*tr(chip,u(m3),fp(j1,m4)))*ope(422)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2))*tr(chim,u(m3),u(j1,m4))-I*tr(fm(j1,m1),u(m2))*tr(chim,u(j1,m3),u(m4)))*ope(423)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(m3))*tr(chim,u(j1),u(j1,m4))
 +I*tr(fm(m1,m2),u(m3))*tr(chim,u(j1,m4),u(j1)))*ope(424)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1,m2),u(m3))*tr(chim,u(j1),u(m4))
 +I*tr(fm(j1,m1,m2),u(m3))*tr(chim,u(m4),u(j1)))*ope(425)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1,m3))*tr(chim,u(j1),u(m4))
 +I*tr(fm(m1,m2),u(j1,m3))*tr(chim,u(m4),u(j1)))*ope(426)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chim,fm(j1,m2,m3),u(m4))
 +I*tr(u(j1),u(m1))*tr(chim,u(m2),fm(j1,m3,m4)))*ope(427)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chim,fm(m2,m3),u(j1,m4))
 +I*tr(u(j1),u(m1))*tr(chim,u(j1,m2),fm(m3,m4)))*ope(428)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j1,m1))*tr(chim,fm(m2,m3),u(m4))
 +I*tr(u(j1),u(j1,m1))*tr(chim,u(m2),fm(m3,m4)))*ope(429)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(m1),u(j1,m2))*tr(chim,fm(j1,m3),u(m4))-I*tr(u(m1),u(j1,m2))*tr(chim,u(m3),fm(j1,m4)))*ope(430)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(m1,m2),u(j1),u(j1),u(m3),u(m4))
 +tr(chim)*tr(fp(m1,m2),u(m3),u(m4),u(j1),u(j1)))*ope(431)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(j1,m1),u(j1),u(m2),u(m3),u(m4))
 +tr(chim)*tr(fp(j1,m1),u(m2),u(m3),u(m4),u(j1)))*ope(432)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fm(m2,m3),u(j1),u(j1),u(m4))
 +tr(chip,u(m1))*tr(fm(m2,m3),u(m4),u(j1),u(j1)))*ope(433)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1))*tr(fm(m1,m2),u(j1),u(m3),u(m4))-tr(chip,u(j1))*tr(fm(m1,m2),u(m3),u(m4),u(j1)))*ope(434)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fm(j1,m2),u(j1),u(m3),u(m4))-tr(chip,u(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j1)))*ope(435)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(chim,fp(j1,m2),u(m3),u(m4))
 +tr(u(j1),u(m1))*tr(chim,u(m2),u(m3),fp(j1,m4)))*ope(436)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),u(m2))*tr(u(j1),u(m3),u(m4))-tr(chim,u(m1),fp(j1,m2))*tr(u(j1),u(m3),u(m4)))*ope(437)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(m3))*tr(u(j1),u(j1),u(m4))
 +tr(chip,u(m1),fm(m2,m3))*tr(u(j1),u(j1),u(m4)))*ope(438)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(m1))*tr(fp(m2,m3),u(j1),u(m4))-tr(chim,u(m1),u(j1))*tr(fp(m2,m3),u(m4),u(j1)))*ope(439)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(j1))*tr(fp(m1,m2),u(m3),u(m4)))*ope(440)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),u(m2))*tr(fp(j1,m3),u(j1),u(m4))
 +tr(chim,u(m1),u(m2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(441)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(m1))*tr(fp(j1,m2),u(m3),u(m4))
 +tr(chim,u(m1),u(j1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(442)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1))*tr(fm(m2,m3),u(j1),u(m4))
 +tr(chip,u(m1),u(j1))*tr(fm(m2,m3),u(m4),u(j1)))*ope(443)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1))*tr(fm(j1,m2),u(m3),u(m4))-tr(chip,u(m1),u(j1))*tr(fm(j1,m2),u(m3),u(m4)))*ope(444)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1))*tr(fp(m1,m2),fp(j1,m3,m4)))*ope(445)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1))*tr(fp(j1,m2),fp(j1,m3,m4)))*ope(446)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1))*tr(fm(m1,m2),fm(j1,m3,m4)))*ope(447)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1))*tr(fm(j1,m2),fm(j1,m3,m4)))*ope(448)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1))*tr(fm(m1,m2),fp(j1,m3),u(m4))
 +tr(chim(j1))*tr(fm(m1,m2),u(m3),fp(j1,m4)))*ope(449)
 + e_(m1,m2,m3,m4)*OP(tr(chim(m1))*tr(fm(j1,m2),fp(j1,m3),u(m4))
 +tr(chim(m1))*tr(fm(j1,m2),u(m3),fp(j1,m4)))*ope(450)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fm(j1,m1),fp(j1,m2,m3),u(m4))-tr(chim)*tr(fm(j1,m1),u(m2),fp(j1,m3,m4)))*ope(451)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fm(j1,m1),fp(m2,m3),u(j1,m4))-tr(chim)*tr(fm(j1,m1),u(j1,m2),fp(m3,m4)))*ope(452)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1))*tr(fm(j1,m1),fp(m2,m3),u(m4))-tr(chim(j1))*tr(fm(j1,m1),u(m2),fp(m3,m4)))*ope(453)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,j1,m1))*tr(fp(m2,m3),u(m4)))*ope(454)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2))*tr(fp(j1,m3),u(j1,m4)))*ope(455)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1),fp(j1,m2))*tr(fp(j1,m3),u(m4)))*ope(456)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),fp(m1,m2))*tr(fp(j1,m3),u(m4)))*ope(457)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1,m2))*tr(fp(j1,m3),u(m4)))*ope(458)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fp(j1,m2),fp(j1,m3,m4)))*ope(459)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),u(m1))*tr(fp(j1,m2),fp(m3,m4)))*ope(460)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,j1,m1))*tr(fm(m2,m3),u(m4)))*ope(461)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2))*tr(fm(j1,m3),u(j1,m4)))*ope(462)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1),fm(j1,m2))*tr(fm(j1,m3),u(m4)))*ope(463)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),fm(m1,m2))*tr(fm(j1,m3),u(m4)))*ope(464)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1,m2))*tr(fm(j1,m3),u(m4)))*ope(465)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fm(j1,m2),fm(j1,m3,m4)))*ope(466)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),u(m1))*tr(fm(j1,m2),fm(m3,m4)))*ope(467)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(j1,m1),u(j1),fp(m2,m3),u(m4))
 +I*tr(chim)*tr(fp(j1,m1),u(m2),fp(m3,m4),u(j1)))*ope(468)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(j1,m1),fp(m2,m3),u(j1),u(m4))
 +I*tr(chim)*tr(fp(j1,m1),u(m2),u(j1),fp(m3,m4)))*ope(469)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(j1,m1),fp(j1,m2),u(m3),u(m4)))*ope(470)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),u(j1),fm(m2,m3),u(m4))
 +I*tr(chim)*tr(fm(j1,m1),u(m2),fm(m3,m4),u(j1)))*ope(471)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),fm(m2,m3),u(j1),u(m4))
 +I*tr(chim)*tr(fm(j1,m1),u(m2),u(j1),fm(m3,m4)))*ope(472)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),fm(j1,m2),u(m3),u(m4)))*ope(473)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(474)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1))*tr(fm(m1,m2),fp(j1,m3),u(m4))
 +I*tr(chip,u(j1))*tr(fm(m1,m2),u(m3),fp(j1,m4)))*ope(475)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1))*tr(fm(j1,m2),u(m3),u(m4)))*ope(476)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1))*tr(fm(j1,m2),fp(j1,m3),u(m4))
 +I*tr(chip,u(m1))*tr(fm(j1,m2),u(m3),fp(j1,m4)))*ope(477)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1))*tr(fm(j1,m1),fp(m2,m3),u(m4))-I*tr(chip,u(j1))*tr(fm(j1,m1),u(m2),fp(m3,m4)))*ope(478)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2))*tr(chip,fp(j1,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2))*tr(chip,u(m3),fp(j1,m4)))*ope(479)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j1))*tr(chip,fm(m1,m2),fp(m3,m4))-I*tr(u(j1),u(j1))*tr(chip,fp(m1,m2),fm(m3,m4)))*ope(480)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2))*tr(chip,fm(j1,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2))*tr(chip,u(m3),fm(j1,m4)))*ope(481)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chip,fm(j1,m2),fp(m3,m4))-I*tr(u(j1),u(m1))*tr(chip,fp(m2,m3),fm(j1,m4)))*ope(482)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),fp(m3,m4))*tr(chim,u(j1),u(j1)))*ope(483)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fm(m3,m4))*tr(chim,u(j1),u(j1)))*ope(484)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1))*tr(chim,fp(m2,m3),u(m4))
 +I*tr(fp(j1,m1),u(j1))*tr(chim,u(m2),fp(m3,m4)))*ope(485)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1))*tr(chim,fp(j1,m3),u(m4))-I*tr(fp(m1,m2),u(j1))*tr(chim,u(m3),fp(j1,m4)))*ope(486)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2))*tr(chim,fp(j1,m3),u(m4))-I*tr(fp(j1,m1),u(m2))*tr(chim,u(m3),fp(j1,m4)))*ope(487)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chim,fp(j1,m2),fp(m3,m4))
 +I*tr(u(j1),u(m1))*tr(chim,fp(m2,m3),fp(j1,m4)))*ope(488)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1))*tr(chim,fm(m2,m3),u(m4))
 +I*tr(fm(j1,m1),u(j1))*tr(chim,u(m2),fm(m3,m4)))*ope(489)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1))*tr(chim,fm(j1,m3),u(m4))-I*tr(fm(m1,m2),u(j1))*tr(chim,u(m3),fm(j1,m4)))*ope(490)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2))*tr(chim,fm(j1,m3),u(m4))-I*tr(fm(j1,m1),u(m2))*tr(chim,u(m3),fm(j1,m4)))*ope(491)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chim,fm(j1,m2),fm(m3,m4))
 +I*tr(u(j1),u(m1))*tr(chim,fm(m2,m3),fm(j1,m4)))*ope(492)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(j1,m1),fp(j1,m2),fp(m3,m4)))*ope(493)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fm(j1,m1),fm(j1,m2),fp(m3,m4)))*ope(494)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1))*tr(fm(j1,m2),fp(m3,m4)))*ope(495)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(m1))*tr(chip,fp(m2,m3),u(m4))-I*tr(chip(m1))*tr(chip,u(m2),fp(m3,m4)))*ope(496)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(m1))*tr(chim,fm(m2,m3),u(m4))
 +I*tr(chip(m1))*tr(chim,u(m2),fm(m3,m4)))*ope(497)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip(m1))*tr(fm(m2,m3),u(m4)))*ope(498)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m4))*tr(chim(m1),fm(m2,m3)))*ope(499)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m3,m4))*tr(chim(m1),u(m2)))*ope(500)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(chip,fm(m1,m2),u(m3),u(m4))-tr(chip)*tr(chip,u(m1),u(m2),fm(m3,m4)))*ope(501)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(chim,fp(m1,m2),u(m3),u(m4))
 +tr(chip)*tr(chim,u(m1),u(m2),fp(m3,m4)))*ope(502)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip)*tr(fp(m1,m2),u(m3),u(m4)))*ope(503)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1))*tr(chip,fp(m2,m3),u(m4))-tr(chim,u(m1))*tr(chip,u(m2),fp(m3,m4)))*ope(504)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(chip,fm(m2,m3),u(m4))
 +tr(chip,u(m1))*tr(chip,u(m2),fm(m3,m4)))*ope(505)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(chip,chip,u(m4)))*ope(506)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2))*tr(chim,u(m3),u(m4)))*ope(507)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(chim,fp(m2,m3),u(m4))-tr(chip,u(m1))*tr(chim,u(m2),fp(m3,m4)))*ope(508)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1))*tr(chim,fm(m2,m3),u(m4))
 +tr(chim,u(m1))*tr(chim,u(m2),fm(m3,m4)))*ope(509)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(m3))*tr(chim,chip,u(m4))-tr(fp(m1,m2),u(m3))*tr(chim,u(m4),chip))*ope(510)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(chim,chim,u(m4)))*ope(511)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(chip,fm(m1,m2),fp(m3,m4))-I*tr(chip)*tr(chip,fp(m1,m2),fm(m3,m4)))*ope(512)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(chim,fp(m1,m2),fp(m3,m4)))*ope(513)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(chim,fm(m1,m2),fm(m3,m4)))*ope(514)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip)*tr(fp(m1,m2),fp(m3,m4)))*ope(515)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip)*tr(fm(m1,m2),fm(m3,m4)))*ope(516)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2))*tr(chip,fp(m3,m4)))*ope(517)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2))*tr(chip,fm(m3,m4)))*ope(518)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),fm(j1,m1,m2),u(m3),u(m4))-tr(chip(j1),u(m1),u(m2),fm(j1,m3,m4)))*ope(519)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),fm(m1,m2),u(m3),u(j1,m4))-tr(chip(j1),u(j1,m1),u(m2),fm(m3,m4)))*ope(520)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),fm(j1,m2,m3),u(j1,m4))-tr(chip,u(j1,m1),fm(j1,m2,m3),u(m4)))*ope(521)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1,m2),u(j1,m3),u(m4))-tr(chip,u(m1),u(j1,m2),fm(j1,m3,m4)))*ope(522)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1,m2),u(m3),u(j1,m4))-tr(chip,u(j1,m1),u(m2),fm(j1,m3,m4)))*ope(523)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(j1,m3),u(j1,m4))-tr(chip,u(j1,m1),u(j1,m2),fm(m3,m4)))*ope(524)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1),u(m1),fp(j1,m2,m3),u(m4)))*ope(525)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1),fp(j1,m1,m2),u(m3),u(m4))
 +tr(chim(j1),u(m1),u(m2),fp(j1,m3,m4)))*ope(526)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1),fp(m1,m2),u(m3),u(j1,m4))
 +tr(chim(j1),u(j1,m1),u(m2),fp(m3,m4)))*ope(527)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1,m1),fp(m2,m3),u(j1,m4)))*ope(528)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),fp(j1,m2,m3),u(j1,m4))
 +tr(chim,u(j1,m1),fp(j1,m2,m3),u(m4)))*ope(529)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1,m2),u(j1,m3),u(m4))
 +tr(chim,u(m1),u(j1,m2),fp(j1,m3,m4)))*ope(530)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1,m2),u(m3),u(j1,m4))
 +tr(chim,u(j1,m1),u(m2),fp(j1,m3,m4)))*ope(531)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(j1,m3),u(j1,m4))
 +tr(chim,u(j1,m1),u(j1,m2),fp(m3,m4)))*ope(532)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),u(j1),fp(m2,m3),u(j1,m4))
 +I*tr(chip,u(j1,m1),fp(m2,m3),u(j1),u(m4)))*ope(533)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),u(m2),fp(j1,m3),u(j1,m4))-I*tr(chip,u(j1,m1),fp(j1,m2),u(m3),u(m4)))*ope(534)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(j1,m2,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fp(j1,m2,m3),u(m4)))*ope(535)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(j1,j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),fp(j1,j1,m3),u(m4)))*ope(536)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(m2,m3),u(j1),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(j1),fp(m2,m3),u(m4)))*ope(537)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(j1,m2),u(j1,m3),u(m4))-I*tr(chip,u(m1),u(j1,m2),fp(j1,m3),u(m4)))*ope(538)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(j1,m2),u(m3),u(j1,m4))-I*tr(chip,u(j1,m1),u(m2),fp(j1,m3),u(m4)))*ope(539)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fp(j1,m1,m2),u(m3),u(m4))
 +I*tr(chip,u(m1),u(m2),fp(j1,m3,m4),u(j1)))*ope(540)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fp(m1,m2),u(j1,m3),u(m4))
 +I*tr(chip,u(m1),u(j1,m2),fp(m3,m4),u(j1)))*ope(541)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fp(m1,m2),u(m3),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(m2),fp(m3,m4),u(j1)))*ope(542)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1,m2),u(m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),u(m2),fp(j1,m3,m4)))*ope(543)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1,m2),u(j1),u(m3),u(m4))
 +I*tr(chip,u(m1),u(m2),u(j1),fp(j1,m3,m4)))*ope(544)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,j1,m1),u(m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),u(m3),fp(j1,j1,m4)))*ope(545)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),u(j1,m2),fp(m3,m4)))*ope(546)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(m3),u(j1),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(j1),u(m2),fp(m3,m4)))*ope(547)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1),u(j1,m3),u(m4))
 +I*tr(chip,u(m1),u(j1,m2),u(j1),fp(m3,m4)))*ope(548)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1),u(m3),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(m2),u(j1),fp(m3,m4)))*ope(549)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),u(j1,m3),fp(j1,m4)))*ope(550)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(m2),u(j1,m3),u(m4))-I*tr(chip,u(m1),u(j1,m2),u(m3),fp(j1,m4)))*ope(551)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(m2),u(m3),u(j1,m4))-I*tr(chip,u(j1,m1),u(m2),u(m3),fp(j1,m4)))*ope(552)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(j1),fm(m2,m3),u(j1,m4))-I*tr(chim,u(j1,m1),fm(m2,m3),u(j1),u(m4)))*ope(553)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2),fm(j1,m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),fm(j1,m2),u(m3),u(m4)))*ope(554)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),fm(j1,m2,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fm(j1,m2,m3),u(m4)))*ope(555)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),fm(j1,j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),fm(j1,j1,m3),u(m4)))*ope(556)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),fm(j1,m2),u(j1,m3),u(m4))
 +I*tr(chim,u(m1),u(j1,m2),fm(j1,m3),u(m4)))*ope(557)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),fm(j1,m2),u(m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(m2),fm(j1,m3),u(m4)))*ope(558)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(j1,m1,m2),u(m3),u(m4))-I*tr(chim,u(m1),u(m2),fm(j1,m3,m4),u(j1)))*ope(559)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(m1,m2),u(j1,m3),u(m4))-I*tr(chim,u(m1),u(j1,m2),fm(m3,m4),u(j1)))*ope(560)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(m1,m2),u(m3),u(j1,m4))-I*tr(chim,u(j1,m1),u(m2),fm(m3,m4),u(j1)))*ope(561)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1,m2),u(m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),u(m2),fm(j1,m3,m4)))*ope(562)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1,m2),u(j1),u(m3),u(m4))-I*tr(chim,u(m1),u(m2),u(j1),fm(j1,m3,m4)))*ope(563)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,j1,m1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),fm(j1,j1,m4)))*ope(564)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),u(j1,m2),fm(m3,m4)))*ope(565)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(m3),u(j1),u(j1,m4))-I*tr(chim,u(j1,m1),u(j1),u(m2),fm(m3,m4)))*ope(566)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1),u(j1,m3),u(m4))-I*tr(chim,u(m1),u(j1,m2),u(j1),fm(m3,m4)))*ope(567)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1),u(m3),u(j1,m4))-I*tr(chim,u(j1,m1),u(m2),u(j1),fm(m3,m4)))*ope(568)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(j1,m3),fm(j1,m4)))*ope(569)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(m2),u(j1,m3),u(m4))
 +I*tr(chim,u(m1),u(j1,m2),u(m3),fm(j1,m4)))*ope(570)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(m2),u(m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(m2),u(m3),fm(j1,m4)))*ope(571)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),fm(m2,m3),u(j1),u(j1),u(m4))-tr(chip,u(m1),u(j1),u(j1),fm(m2,m3),u(m4)))*ope(572)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),fm(j1,m2),u(m3),u(j1),u(m4))
 +tr(chip,u(m1),u(j1),u(m2),fm(j1,m3),u(m4)))*ope(573)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),fm(j1,m2),u(j1),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(j1),fm(j1,m3),u(m4)))*ope(574)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1),fm(j1,m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),fm(j1,m3),u(m4),u(j1)))*ope(575)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(j1),fm(m1,m2),u(m3),u(m4))-tr(chip,u(m1),u(m2),fm(m3,m4),u(j1),u(j1)))*ope(576)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),fm(m1,m2),u(m3),u(j1),u(m4))-tr(chip,u(m1),u(j1),u(m2),fm(m3,m4),u(j1)))*ope(577)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),fm(m1,m2),u(j1),u(m3),u(m4))-tr(chip,u(m1),u(m2),u(j1),fm(m3,m4),u(j1)))*ope(578)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),fm(j1,m1),u(m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(m3),fm(j1,m4),u(j1)))*ope(579)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(m3),u(j1),u(j1),u(m4))-tr(chip,u(m1),u(j1),u(j1),u(m2),fm(m3,m4)))*ope(580)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(j1),u(m3),u(j1),u(m4))-tr(chip,u(m1),u(j1),u(m2),u(j1),fm(m3,m4)))*ope(581)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(j1),u(j1),u(m3),u(m4))-tr(chip,u(m1),u(m2),u(j1),u(j1),fm(m3,m4)))*ope(582)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(m2),u(m3),u(j1),u(m4))
 +tr(chip,u(m1),u(j1),u(m2),u(m3),fm(j1,m4)))*ope(583)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(m2),u(j1),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(j1),u(m3),fm(j1,m4)))*ope(584)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(j1),u(m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(m3),u(j1),fm(j1,m4)))*ope(585)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),u(j1),fp(j1,m2),u(m3),u(m4))-tr(chim,u(m1),u(m2),fp(j1,m3),u(j1),u(m4)))*ope(586)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),fp(m2,m3),u(j1),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),u(j1),fp(m2,m3),u(m4)))*ope(587)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),fp(j1,m2),u(m3),u(j1),u(m4))-tr(chim,u(m1),u(j1),u(m2),fp(j1,m3),u(m4)))*ope(588)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),fp(j1,m2),u(j1),u(m3),u(m4))-tr(chim,u(m1),u(m2),u(j1),fp(j1,m3),u(m4)))*ope(589)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(m1),fp(m2,m3),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),fp(m2,m3),u(m4),u(j1)))*ope(590)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(m1),fp(j1,m2),u(m3),u(m4))-tr(chim,u(m1),u(m2),fp(j1,m3),u(m4),u(j1)))*ope(591)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(j1),fp(m1,m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),fp(m3,m4),u(j1),u(j1)))*ope(592)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),fp(m1,m2),u(m3),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),u(m2),fp(m3,m4),u(j1)))*ope(593)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),fp(m1,m2),u(j1),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),u(j1),fp(m3,m4),u(j1)))*ope(594)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),fp(j1,m1),u(m2),u(m3),u(m4))-tr(chim,u(m1),u(m2),u(m3),fp(j1,m4),u(j1)))*ope(595)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(m3),u(j1),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),u(j1),u(m2),fp(m3,m4)))*ope(596)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(j1),u(m3),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),u(m2),u(j1),fp(m3,m4)))*ope(597)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(j1),u(j1),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),u(j1),u(j1),fp(m3,m4)))*ope(598)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),u(m2),u(m3),u(j1),u(m4))-tr(chim,u(m1),u(j1),u(m2),u(m3),fp(j1,m4)))*ope(599)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),u(m2),u(j1),u(m3),u(m4))-tr(chim,u(m1),u(m2),u(j1),u(m3),fp(j1,m4)))*ope(600)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),u(j1),u(m2),u(m3),u(m4))-tr(chim,u(m1),u(m2),u(m3),u(j1),fp(j1,m4)))*ope(601)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1),fm(j1,m1,m2),fp(m3,m4))-I*tr(chip(j1),fp(m1,m2),fm(j1,m3,m4)))*ope(602)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1),fm(m1,m2),fp(j1,m3,m4))-I*tr(chip(j1),fp(j1,m1,m2),fm(m3,m4)))*ope(603)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1,m2),fp(j1,m3,m4))-I*tr(chip,fp(j1,m1,m2),fm(j1,m3,m4)))*ope(604)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1),fp(m1,m2),fp(j1,m3,m4))
 +I*tr(chim(j1),fp(j1,m1,m2),fp(m3,m4)))*ope(605)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1),fm(m1,m2),fm(j1,m3,m4))
 +I*tr(chim(j1),fm(j1,m1,m2),fm(m3,m4)))*ope(606)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1,m2),fp(j1,m3,m4)))*ope(607)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1,m2),fm(j1,m3,m4)))*ope(608)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1,m2),fp(j1,m3),u(m4))-tr(chip,u(m1),fp(j1,m2),fp(j1,m3,m4)))*ope(609)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,j1,m1),fp(m2,m3),u(m4))-tr(chip,u(m1),fp(m2,m3),fp(j1,j1,m4)))*ope(610)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2),u(j1),fp(j1,m3,m4))
 +tr(chip,fp(j1,m1,m2),u(j1),fp(m3,m4)))*ope(611)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2),fp(j1,j1,m3),u(m4))-tr(chip,u(m1),fp(j1,j1,m2),fp(m3,m4)))*ope(612)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),u(j1,m2),fp(m3,m4))-tr(chip,fp(m1,m2),u(j1,m3),fp(j1,m4)))*ope(613)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),u(m2),fp(j1,m3,m4))-tr(chip,fp(j1,m1,m2),u(m3),fp(j1,m4)))*ope(614)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),fp(j1,m2,m3),u(m4))-tr(chip,u(m1),fp(j1,m2,m3),fp(j1,m4)))*ope(615)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),fp(m2,m3),u(j1,m4))-tr(chip,u(j1,m1),fp(m2,m3),fp(j1,m4)))*ope(616)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1,m2),fm(j1,m3),u(m4))-tr(chip,u(m1),fm(j1,m2),fm(j1,m3,m4)))*ope(617)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,j1,m1),fm(m2,m3),u(m4))-tr(chip,u(m1),fm(m2,m3),fm(j1,j1,m4)))*ope(618)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(j1),fm(j1,m3,m4))
 +tr(chip,fm(j1,m1,m2),u(j1),fm(m3,m4)))*ope(619)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),fm(j1,j1,m3),u(m4))-tr(chip,u(m1),fm(j1,j1,m2),fm(m3,m4)))*ope(620)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(j1,m2),fm(m3,m4))-tr(chip,fm(m1,m2),u(j1,m3),fm(j1,m4)))*ope(621)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(m2),fm(j1,m3,m4))-tr(chip,fm(j1,m1,m2),u(m3),fm(j1,m4)))*ope(622)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),fm(j1,m2,m3),u(m4))-tr(chip,u(m1),fm(j1,m2,m3),fm(j1,m4)))*ope(623)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),fm(m2,m3),u(j1,m4))-tr(chip,u(j1,m1),fm(m2,m3),fm(j1,m4)))*ope(624)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1,m2),fm(j1,m3),u(m4))
 +tr(chim,u(m1),fm(j1,m2),fp(j1,m3,m4)))*ope(625)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,j1,m1),fm(m2,m3),u(m4))
 +tr(chim,u(m1),fm(m2,m3),fp(j1,j1,m4)))*ope(626)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),fm(j1,j1,m3),u(m4))
 +tr(chim,u(m1),fm(j1,j1,m2),fp(m3,m4)))*ope(627)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),fm(j1,m2,m3),u(m4))
 +tr(chim,u(m1),fm(j1,m2,m3),fp(j1,m4)))*ope(628)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),fm(m2,m3),u(j1,m4))
 +tr(chim,u(j1,m1),fm(m2,m3),fp(j1,m4)))*ope(629)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1,m2),u(j1),fp(m3,m4))-tr(chim,fp(m1,m2),u(j1),fm(j1,m3,m4)))*ope(630)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1,m2),fp(j1,m3),u(m4))
 +tr(chim,u(m1),fp(j1,m2),fm(j1,m3,m4)))*ope(631)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,j1,m1),u(m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),u(m3),fm(j1,j1,m4)))*ope(632)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,j1,m1),fp(m2,m3),u(m4))
 +tr(chim,u(m1),fp(m2,m3),fm(j1,j1,m4)))*ope(633)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(m1,m2),u(j1),fp(j1,m3,m4))-tr(chim,fp(j1,m1,m2),u(j1),fm(m3,m4)))*ope(634)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(m1,m2),fp(j1,j1,m3),u(m4))
 +tr(chim,u(m1),fp(j1,j1,m2),fm(m3,m4)))*ope(635)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(m1,m2),fp(j1,m3),u(j1,m4))
 +tr(chim,u(j1,m1),fp(j1,m2),fm(m3,m4)))*ope(636)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),u(j1,m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),u(j1,m3),fm(j1,m4)))*ope(637)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),u(m2),fp(j1,m3,m4))
 +tr(chim,fp(j1,m1,m2),u(m3),fm(j1,m4)))*ope(638)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fp(j1,m2,m3),u(m4))
 +tr(chim,u(m1),fp(j1,m2,m3),fm(j1,m4)))*ope(639)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fp(m2,m3),u(j1,m4))
 +tr(chim,u(j1,m1),fp(m2,m3),fm(j1,m4)))*ope(640)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fm(j1,m2),fp(j1,m3),u(m4))-I*tr(chip,u(m1),fp(j1,m2),fm(j1,m3),u(m4)))*ope(641)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fm(m1,m2),fp(j1,m3),u(m4))
 +I*tr(chip,u(m1),fp(j1,m2),fm(m3,m4),u(j1)))*ope(642)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fm(j1,m1),fp(m2,m3),u(m4))
 +I*tr(chip,u(m1),fp(m2,m3),fm(j1,m4),u(j1)))*ope(643)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1),fm(j1,m3),u(m4))
 +I*tr(chip,u(m1),fm(j1,m2),u(j1),fp(m3,m4)))*ope(644)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),fm(j1,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fm(j1,m2),fp(m3,m4)))*ope(645)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(m2),fm(j1,m3),u(m4))-I*tr(chip,u(m1),fm(j1,m2),u(m3),fp(j1,m4)))*ope(646)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(j1),fm(m2,m3),u(m4))
 +I*tr(chip,u(m1),fm(m2,m3),u(j1),fp(j1,m4)))*ope(647)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),fm(m2,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fm(m2,m3),fp(j1,m4)))*ope(648)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),fm(j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),fm(j1,m3),fp(j1,m4)))*ope(649)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m1,m2),u(j1),u(j1),fp(m3,m4))-I*tr(chip,fp(m1,m2),u(j1),u(j1),fm(m3,m4)))*ope(650)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m1,m2),u(j1),fp(j1,m3),u(m4))
 +I*tr(chip,u(m1),fp(j1,m2),u(j1),fm(m3,m4)))*ope(651)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m1,m2),fp(j1,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fp(j1,m2),fm(m3,m4)))*ope(652)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(m2),u(j1),fp(m3,m4))
 +I*tr(chip,fp(m1,m2),u(j1),u(m3),fm(j1,m4)))*ope(653)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(m2),fp(j1,m3),u(m4))-I*tr(chip,u(m1),fp(j1,m2),u(m3),fm(j1,m4)))*ope(654)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(j1),u(m2),fp(m3,m4))
 +I*tr(chip,fp(m1,m2),u(m3),u(j1),fm(j1,m4)))*ope(655)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(j1),fp(m2,m3),u(m4))
 +I*tr(chip,u(m1),fp(m2,m3),u(j1),fm(j1,m4)))*ope(656)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),fp(m2,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fp(m2,m3),fm(j1,m4)))*ope(657)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),fp(j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),fp(j1,m3),fm(j1,m4)))*ope(658)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fp(m1,m2),fp(j1,m3),u(m4))-I*tr(chim,u(m1),fp(j1,m2),fp(m3,m4),u(j1)))*ope(659)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fp(j1,m1),fp(m2,m3),u(m4))-I*tr(chim,u(m1),fp(m2,m3),fp(j1,m4),u(j1)))*ope(660)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(m1,m2),fm(j1,m3),u(m4))-I*tr(chim,u(m1),fm(j1,m2),fm(m3,m4),u(j1)))*ope(661)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(j1,m1),fm(m2,m3),u(m4))-I*tr(chim,u(m1),fm(m2,m3),fm(j1,m4),u(j1)))*ope(662)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),u(j1),fp(j1,m3),u(m4))-I*tr(chim,u(m1),fp(j1,m2),u(j1),fp(m3,m4)))*ope(663)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),fp(j1,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fp(j1,m2),fp(m3,m4)))*ope(664)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),u(m2),u(j1),fp(m3,m4))-I*tr(chim,fp(m1,m2),u(j1),u(m3),fp(j1,m4)))*ope(665)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),u(m2),fp(j1,m3),u(m4))
 +I*tr(chim,u(m1),fp(j1,m2),u(m3),fp(j1,m4)))*ope(666)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),u(j1),u(m2),fp(m3,m4))-I*tr(chim,fp(m1,m2),u(m3),u(j1),fp(j1,m4)))*ope(667)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),u(j1),fp(m2,m3),u(m4))-I*tr(chim,u(m1),fp(m2,m3),u(j1),fp(j1,m4)))*ope(668)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),fp(m2,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fp(m2,m3),fp(j1,m4)))*ope(669)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),fp(j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),fp(j1,m3),fp(j1,m4)))*ope(670)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1),fm(j1,m3),u(m4))-I*tr(chim,u(m1),fm(j1,m2),u(j1),fm(m3,m4)))*ope(671)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),fm(j1,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fm(j1,m2),fm(m3,m4)))*ope(672)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(m2),u(j1),fm(m3,m4))-I*tr(chim,fm(m1,m2),u(j1),u(m3),fm(j1,m4)))*ope(673)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(m2),fm(j1,m3),u(m4))
 +I*tr(chim,u(m1),fm(j1,m2),u(m3),fm(j1,m4)))*ope(674)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(j1),u(m2),fm(m3,m4))-I*tr(chim,fm(m1,m2),u(m3),u(j1),fm(j1,m4)))*ope(675)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(j1),fm(m2,m3),u(m4))-I*tr(chim,u(m1),fm(m2,m3),u(j1),fm(j1,m4)))*ope(676)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),fm(m2,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fm(m2,m3),fm(j1,m4)))*ope(677)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),fm(j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),fm(j1,m3),fm(j1,m4)))*ope(678)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),fp(j1,m2),fp(m3,m4))-tr(chip,fp(m1,m2),fp(j1,m3),fm(j1,m4)))*ope(679)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),fp(j1,m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),fp(j1,m3),fp(j1,m4)))*ope(680)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fp(j1,m2),fm(m3,m4))
 +tr(chim,fm(m1,m2),fp(j1,m3),fm(j1,m4)))*ope(681)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fm(j1,m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),fm(j1,m3),fm(j1,m4)))*ope(682)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),chip(m3),u(m4))
 +I*tr(chip,u(m1),chip(m2),fp(m3,m4)))*ope(683)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,chip(m1),fp(m2,m3),u(m4))
 +I*tr(chip,u(m1),fp(m2,m3),chip(m4)))*ope(684)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),chim(m3),u(m4))
 +I*tr(chim,u(m1),chim(m2),fp(m3,m4)))*ope(685)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),chip(m3),u(m4))-I*tr(chim,u(m1),chip(m2),fm(m3,m4)))*ope(686)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip(m1),u(m2),fm(m3,m4))-I*tr(chim,fm(m1,m2),u(m3),chip(m4)))*ope(687)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip(m1),fm(m2,m3),u(m4))-I*tr(chim,u(m1),fm(m2,m3),chip(m4)))*ope(688)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chim(m1),fp(m2,m3),u(m4))
 +I*tr(chim,u(m1),fp(m2,m3),chim(m4)))*ope(689)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(m3),chip,u(m4))-tr(chip,u(m1),chip,u(m2),fm(m3,m4)))*ope(690)
 + e_(m1,m2,m3,m4)*OP(tr(chip,chip,fm(m1,m2),u(m3),u(m4))-tr(chip,chip,u(m1),u(m2),fm(m3,m4)))*ope(691)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),chip,fp(m2,m3),u(m4))
 +tr(chim,u(m1),fp(m2,m3),chip,u(m4)))*ope(692)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(m3),chip,u(m4))
 +tr(chim,u(m1),chip,u(m2),fp(m3,m4)))*ope(693)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),chip,u(m3),u(m4))
 +tr(chim,u(m1),u(m2),chip,fp(m3,m4)))*ope(694)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(m1,m2),u(m3),chim,u(m4))-tr(chim,u(m1),chim,u(m2),fm(m3,m4)))*ope(695)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip,u(m1),u(m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),u(m3),u(m4),chip))*ope(696)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip,u(m1),fp(m2,m3),u(m4))
 +tr(chim,u(m1),fp(m2,m3),u(m4),chip))*ope(697)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip,fp(m1,m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),fp(m3,m4),chip))*ope(698)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chim,fm(m1,m2),u(m3),u(m4))-tr(chim,chim,u(m1),u(m2),fm(m3,m4)))*ope(699)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,chip,fm(m1,m2),fp(m3,m4))-I*tr(chip,chip,fp(m1,m2),fm(m3,m4)))*ope(700)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),chip,fp(m3,m4)))*ope(701)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),chip,fm(m3,m4)))*ope(702)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip,fp(m1,m2),fp(m3,m4))
 +I*tr(chim,fp(m1,m2),fp(m3,m4),chip))*ope(703)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip,fm(m1,m2),fm(m3,m4))
 +I*tr(chim,fm(m1,m2),fm(m3,m4),chip))*ope(704)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chim,fm(m1,m2),fp(m3,m4))-I*tr(chim,chim,fp(m1,m2),fm(m3,m4)))*ope(705)

 L L8NF = 
e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(u(j2),u(m2))*tr(u(j1),u(m3),u(j2,m4))-tr(u(j1),u(m1))*tr(u(j2),u(m2))*tr(u(j1),u(j2,m3),u(m4)))*ope(1)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(u(m2),u(j1,m3))*tr(u(j1),u(j2),u(m4))
 +tr(u(j1),u(m1))*tr(u(m2),u(j2,m3))*tr(u(j1),u(j2),u(m4)))*ope(2)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(u(m2),u(j2,m3))*tr(u(j1),u(j1),u(m4)))*ope(3)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1,m1),u(j2,m2))*tr(u(j1),u(m3),u(j2,m4))-tr(u(j1,m1),u(j2,m2))*tr(u(j1),u(j2,m3),u(m4)))*ope(4)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(u(j1),u(m1),u(m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j2))*tr(u(j1),u(j2,m1),u(m2),u(m3),u(m4)))*ope(5)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2))*tr(u(j1),u(m1),u(m2),u(m3),u(j1,m4))
 +tr(u(j2),u(j2))*tr(u(j1),u(j1,m1),u(m2),u(m3),u(m4)))*ope(6)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(u(j1),u(j2),u(m2),u(j1,m3),u(m4))-tr(u(j1),u(m1))*tr(u(j1),u(j2),u(m2),u(j2,m3),u(m4)))*ope(7)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(u(j1),u(j2),u(m2),u(m3),u(j2,m4))-tr(u(j2),u(m1))*tr(u(j1),u(j2),u(j1,m2),u(m3),u(m4)))*ope(8)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(u(j1),u(j2),u(m2),u(m3),u(j1,m4))-tr(u(j1),u(m1))*tr(u(j1),u(j2),u(j2,m2),u(m3),u(m4)))*ope(9)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2,m1))*tr(u(j1),u(j2),u(m2),u(m3),u(m4))-tr(u(j2),u(j1,m1))*tr(u(j1),u(j2),u(m2),u(m3),u(m4)))*ope(10)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(u(j1),u(j1),u(m2),u(m3),u(j2,m4))-tr(u(j2),u(m1))*tr(u(j1),u(j1),u(j2,m2),u(m3),u(m4)))*ope(11)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j2,m2))*tr(u(j1),u(j1),u(j2),u(m3),u(m4))-tr(u(m1),u(j2,m2))*tr(u(j1),u(j1),u(m3),u(m4),u(j2)))*ope(12)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1))*tr(u(j1),u(m2),u(m3),u(j2,m4))-tr(u(j1),u(m1),u(j2))*tr(u(j1),u(j2,m2),u(m3),u(m4)))*ope(13)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2),u(m1))*tr(u(j1),u(m2),u(m3),u(j1,m4))-tr(u(j2),u(j2),u(m1))*tr(u(j1),u(j1,m2),u(m3),u(m4)))*ope(14)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2,m1),u(m2))*tr(u(j1),u(j2),u(m3),u(m4))
 +tr(u(j2),u(m1),u(j1,m2))*tr(u(j1),u(j2),u(m3),u(m4)))*ope(15)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1),u(j2,m2))*tr(u(j1),u(j2),u(m3),u(m4))
 +tr(u(j2),u(j1,m1),u(m2))*tr(u(j1),u(j2),u(m3),u(m4)))*ope(16)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1),u(m2))*tr(u(j1),u(j1),u(m3),u(j2,m4))
 +tr(u(j2),u(m1),u(m2))*tr(u(j1),u(j1),u(j2,m3),u(m4)))*ope(17)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(m2),u(j2,m3))*tr(u(j1),u(j1),u(j2),u(m4))-tr(u(m1),u(m2),u(j2,m3))*tr(u(j1),u(j1),u(m4),u(j2)))*ope(18)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1),u(j2,m2),u(j2,m3),u(j1,m4))
 +tr(u(j1),u(j1,m1),u(j2,m2),u(j2,m3),u(m4)))*ope(19)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1),u(j2,m2),u(j1,m3),u(j2,m4))
 +tr(u(j1),u(j2,m1),u(j1,m2),u(j2,m3),u(m4)))*ope(20)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1),u(j1,m2),u(j2,m3),u(j2,m4))
 +tr(u(j1),u(j2,m1),u(j2,m2),u(j1,m3),u(m4)))*ope(21)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(m2),u(m3),u(j1,j2),u(m4))
 +tr(u(j1),u(j2),u(m1),u(j2,j1),u(m2),u(m3),u(m4)))*ope(22)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(m2),u(j1),u(m3),u(j2,m4))
 +tr(u(j1),u(j2),u(j1,m1),u(m2),u(j2),u(m3),u(m4)))*ope(23)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(j2),u(m2),u(j1,m3),u(m4))
 +tr(u(j1),u(j2),u(m1),u(j2,m2),u(m3),u(j1),u(m4)))*ope(24)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(j2),u(m2),u(m3),u(j1,m4))
 +tr(u(j1),u(j2),u(j2,m1),u(m2),u(m3),u(j1),u(m4)))*ope(25)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(j1),u(m2),u(j2,m3),u(m4))
 +tr(u(j1),u(j2),u(m1),u(j1,m2),u(m3),u(j2),u(m4)))*ope(26)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(j1),u(m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j2),u(j1,m1),u(m2),u(m3),u(j2),u(m4)))*ope(27)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(j1),u(m1),u(m2),u(j2,m3),u(m4))
 +tr(u(j1),u(j2),u(j1),u(m1),u(j2,m2),u(m3),u(m4)))*ope(28)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(j1),u(m1),u(m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j2),u(j1),u(j2,m1),u(m2),u(m3),u(m4)))*ope(29)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(m1),u(j2),u(j2,m2),u(m3),u(m4))
 +tr(u(j1),u(j1),u(m1),u(m2),u(j2,m3),u(j2),u(m4)))*ope(30)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(j2),u(j2,m1),u(m2),u(m3),u(m4))
 +tr(u(j1),u(j1),u(m1),u(m2),u(m3),u(j2,m4),u(j2)))*ope(31)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(m1),u(m2),u(j2),u(m3),u(j2,m4))
 +tr(u(j1),u(j1),u(j2,m1),u(m2),u(j2),u(m3),u(m4)))*ope(32)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(m1),u(j2),u(m2),u(j2,m3),u(m4))
 +tr(u(j1),u(j1),u(m1),u(j2,m2),u(m3),u(j2),u(m4)))*ope(33)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(m1),u(j2),u(m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j1),u(j2,m1),u(m2),u(m3),u(j2),u(m4)))*ope(34)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(j2),u(m1),u(m2),u(j2,m3),u(m4))
 +tr(u(j1),u(j1),u(m1),u(j2,m2),u(m3),u(m4),u(j2)))*ope(35)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(j2),u(m1),u(m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j1),u(j2,m1),u(m2),u(m3),u(m4),u(j2)))*ope(36)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1))*tr(u(j1),u(m2))*tr(u(m3),u(j1,m4)))*ope(37)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(u(j1),u(m2))*tr(u(m3),u(j1,m4)))*ope(38)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1))*tr(u(j1),u(m2),u(m3),u(j1,m4))-I*tr(chim(m1))*tr(u(j1),u(j1,m2),u(m3),u(m4)))*ope(39)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(m1),u(j1,m2))*tr(chim,u(m3),u(j1,m4))-I*tr(u(m1),u(j1,m2))*tr(chim,u(j1,m3),u(m4)))*ope(40)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(u(j1),u(m1),u(m2),u(m3),u(j1,m4))
 +tr(chip)*tr(u(j1),u(j1,m1),u(m2),u(m3),u(m4)))*ope(41)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(u(j1),u(m2),u(m3),u(j1,m4))-tr(chip,u(m1))*tr(u(j1),u(j1,m2),u(m3),u(m4)))*ope(42)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(chip,u(m2),u(m3),u(j1,m4))-tr(u(j1),u(m1))*tr(chip,u(j1,m2),u(m3),u(m4)))*ope(43)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j1,m2))*tr(chip,u(j1),u(m3),u(m4))-tr(u(m1),u(j1,m2))*tr(chip,u(m3),u(m4),u(j1)))*ope(44)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),u(m1),u(m2))*tr(u(j1),u(m3),u(m4)))*ope(45)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(j1,m2))*tr(u(j1),u(m3),u(m4))
 +tr(chip,u(j1,m1),u(m2))*tr(u(j1),u(m3),u(m4)))*ope(46)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(u(j1),u(j1),u(m1),u(m2),u(m3),u(m4)))*ope(47)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j1))*tr(chim,u(m1),u(m2),u(m3),u(m4)))*ope(48)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chim,u(j1),u(m2),u(m3),u(m4))-I*tr(u(j1),u(m1))*tr(chim,u(m2),u(m3),u(m4),u(j1)))*ope(49)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2))*tr(u(j1),u(j1),u(m3),u(m4)))*ope(50)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(m1),u(m2),u(m3))*tr(chim,u(j1),u(j1),u(m4))-I*tr(u(m1),u(m2),u(m3))*tr(chim,u(m4),u(j1),u(j1)))*ope(51)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(chim,u(m1),u(m2),u(m3),u(m4)))*ope(52)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip,u(m1))*tr(u(m2),u(m3),u(m4))-I*tr(chim,u(m1),chip)*tr(u(m2),u(m3),u(m4)))*ope(53)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2))*tr(chip,u(m3),u(m4)))*ope(54)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1,m1),u(m2),u(m3),u(j1,m4)))*ope(55)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(j1,m2),u(j1,m3),u(m4)))*ope(56)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(j1,m2),u(m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(m2),u(j1,m3),u(m4)))*ope(57)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2),u(j1,m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(j1,m2),u(m3),u(m4)))*ope(58)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(m2),u(j1),u(j1,m3),u(m4))
 +tr(chip,u(m1),u(j1,m2),u(j1),u(m3),u(m4)))*ope(59)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(m2),u(j1),u(m3),u(j1,m4))
 +tr(chip,u(j1,m1),u(m2),u(j1),u(m3),u(m4)))*ope(60)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(j1),u(j1,m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(j1,m3),u(j1),u(m4)))*ope(61)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(j1),u(m2),u(j1,m3),u(m4))
 +tr(chip,u(m1),u(j1,m2),u(m3),u(j1),u(m4)))*ope(62)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(j1),u(m2),u(m3),u(j1,m4))
 +tr(chip,u(j1,m1),u(m2),u(m3),u(j1),u(m4)))*ope(63)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1),u(j1,m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(j1,m3),u(m4),u(j1)))*ope(64)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1),u(m2),u(j1,m3),u(m4))
 +tr(chip,u(m1),u(j1,m2),u(m3),u(m4),u(j1)))*ope(65)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1),u(m2),u(m3),u(j1,m4))
 +tr(chip,u(j1,m1),u(m2),u(m3),u(m4),u(j1)))*ope(66)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(j1),u(m2),u(j1),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(j1),u(m3),u(j1),u(m4)))*ope(67)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(j1),u(j1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),u(j1),u(j1),u(m4)))*ope(68)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),u(m1),u(m2),u(m3),u(j1),u(m4))
 +I*tr(chim,u(m1),u(j1),u(m2),u(m3),u(m4),u(j1)))*ope(69)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),u(m1),u(m2),u(j1),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(j1),u(m3),u(m4),u(j1)))*ope(70)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),u(m1),u(j1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),u(j1),u(m4),u(j1)))*ope(71)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),u(j1),u(m1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),u(m4),u(j1),u(j1)))*ope(72)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),chip(m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),chip(m3),u(m4)))*ope(73)
 + e_(m1,m2,m3,m4)*OP(tr(chip,chip(m1),u(m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(m3),chip(m4)))*ope(74)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),chim(m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),chim(m3),u(m4)))*ope(75)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chim(m1),u(m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),u(m3),chim(m4)))*ope(76)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2),chip,u(m3),u(m4)))*ope(77)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),chip,u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),chip,u(m4)))*ope(78)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip,u(m1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),u(m4),chip))*ope(79)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2))*tr(u(j1),u(m3))*tr(u(j1),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2))*tr(u(j2),u(m3))*tr(u(j1),u(j2),u(m4)))*ope(80)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(u(j1),u(j2))*tr(u(j1),u(j2),u(m4)))*ope(81)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2))*tr(u(j2),u(m3))*tr(u(j1),u(j1),u(m4)))*ope(82)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(u(j2),u(j2))*tr(u(j1),u(j1),u(m4)))*ope(83)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(u(j2),u(m4))*tr(u(j1),u(j1),u(j2)))*ope(84)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(u(j2),u(j2))*tr(fm(m2,m3),u(j1),u(m4))
 +tr(u(j1),u(m1))*tr(u(j2),u(j2))*tr(fm(m2,m3),u(m4),u(j1)))*ope(85)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(u(j2),u(m2))*tr(fm(j1,m3),u(j2),u(m4))
 +tr(u(j1),u(m1))*tr(u(j2),u(m2))*tr(fm(j1,m3),u(m4),u(j2)))*ope(86)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2,m1),u(m2))*tr(u(j1),u(m3),u(j2,m4))-tr(fm(j1,j2,m1),u(m2))*tr(u(j1),u(j2,m3),u(m4)))*ope(87)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,j2,m1),u(m2))*tr(u(j1),u(m3),u(j1,m4))-tr(fm(j2,j2,m1),u(m2))*tr(u(j1),u(j1,m3),u(m4)))*ope(88)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1,m2),u(j2,m3))*tr(u(j1),u(j2),u(m4))
 +tr(fm(j2,m1,m2),u(j1,m3))*tr(u(j1),u(j2),u(m4)))*ope(89)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1,m2),u(m3))*tr(u(j1),u(j1),u(j2,m4)))*ope(90)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j2,m3))*tr(u(j1),u(j1),u(j2,m4)))*ope(91)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1,m2),u(j2,m3))*tr(u(j1),u(j1),u(m4)))*ope(92)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1,m1),u(j2,m2))*tr(fm(j1,m3),u(j2),u(m4))
 +tr(u(j1,m1),u(j2,m2))*tr(fm(j1,m3),u(m4),u(j2)))*ope(93)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j2,m2))*tr(fm(j1,m3),u(j1),u(j2,m4))
 +tr(u(m1),u(j2,m2))*tr(fm(j1,m3),u(j2,m4),u(j1)))*ope(94)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,m2),u(j1,m3),u(m4,j2))-tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3,j2),u(j1,m4)))*ope(95)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j1,j2))*tr(fm(j1,m2),u(m3),u(j2,m4))-tr(u(m1),u(j1,j2))*tr(fm(j1,m2),u(j2,m3),u(m4)))*ope(96)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j1,m1))*tr(fm(j1,m2),u(m3),u(j2,m4))-tr(u(j2),u(j1,m1))*tr(fm(j1,m2),u(j2,m3),u(m4)))*ope(97)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2,m1))*tr(fm(j1,m2),u(m3),u(j2,m4))-tr(u(j1),u(j2,m1))*tr(fm(j1,m2),u(j2,m3),u(m4)))*ope(98)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2,m1))*tr(fm(j1,m2),u(m3),u(j1,m4))-tr(u(j2),u(j2,m1))*tr(fm(j1,m2),u(j1,m3),u(m4)))*ope(99)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j2,m2))*tr(fm(j1,j2),u(m3),u(j1,m4))-tr(u(m1),u(j2,m2))*tr(fm(j1,j2),u(j1,m3),u(m4)))*ope(100)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,m1),u(j2))*tr(u(j1),u(m2),u(m3),u(m4)))*ope(101)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1),u(m2))*tr(u(j1),u(j2),u(m3),u(j1,m4))
 +I*tr(fp(j1,m1),u(m2))*tr(u(j1),u(j2),u(j2,m3),u(m4)))*ope(102)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,m1),u(m2))*tr(u(j1),u(j2),u(m3),u(m4))
 +I*tr(fp(j2,j1,m1),u(m2))*tr(u(j1),u(j2),u(m3),u(m4)))*ope(103)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2,m2))*tr(u(j1),u(j2),u(m3),u(m4))
 +I*tr(fp(j2,m1),u(j1,m2))*tr(u(j1),u(j2),u(m3),u(m4)))*ope(104)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j2))*tr(u(j1),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(m1,m2),u(j2))*tr(u(j1),u(j1),u(j2,m3),u(m4)))*ope(105)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1),u(m2))*tr(u(j1),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(j2,m1),u(m2))*tr(u(j1),u(j1),u(j2,m3),u(m4)))*ope(106)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j2,m1),u(m2))*tr(u(j1),u(j1),u(m3),u(m4)))*ope(107)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1,m2),u(m3))*tr(u(j1),u(j1),u(j2),u(m4))-I*tr(fp(j2,m1,m2),u(m3))*tr(u(j1),u(j1),u(m4),u(j2)))*ope(108)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j2,m3))*tr(u(j1),u(j1),u(j2),u(m4))-I*tr(fp(m1,m2),u(j2,m3))*tr(u(j1),u(j1),u(m4),u(j2)))*ope(109)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2))*tr(fp(m1,m2),u(j1),u(j2,m3),u(m4))
 +I*tr(u(j1),u(j2))*tr(fp(m1,m2),u(m3),u(j1,m4),u(j2)))*ope(110)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2))*tr(fp(m1,m2),u(j1),u(m3),u(j2,m4))
 +I*tr(u(j1),u(j2))*tr(fp(m1,m2),u(j1,m3),u(m4),u(j2)))*ope(111)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j1,j2))*tr(fp(m1,m2),u(j1),u(m3),u(m4))
 +I*tr(u(j2),u(j1,j2))*tr(fp(m1,m2),u(m3),u(m4),u(j1)))*ope(112)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(fp(j1,m2),u(j2),u(m3),u(j2,m4))
 +I*tr(u(j1),u(m1))*tr(fp(j1,m2),u(j2,m3),u(m4),u(j2)))*ope(113)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fp(j1,m2),u(j2),u(m3),u(j1,m4))
 +I*tr(u(j2),u(m1))*tr(fp(j1,m2),u(j1,m3),u(m4),u(j2)))*ope(114)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(m1),u(j1,j2))*tr(fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(u(m1),u(j1,j2))*tr(fp(j1,m2),u(m3),u(m4),u(j2)))*ope(115)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j1,m1))*tr(fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(u(j2),u(j1,m1))*tr(fp(j1,m2),u(m3),u(m4),u(j2)))*ope(116)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2,m1))*tr(fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(u(j1),u(j2,m1))*tr(fp(j1,m2),u(m3),u(m4),u(j2)))*ope(117)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fp(j1,m2),u(j1),u(j2,m3),u(m4))
 +I*tr(u(j2),u(m1))*tr(fp(j1,m2),u(m3),u(j2,m4),u(j1)))*ope(118)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fp(j1,m2),u(j1),u(m3),u(j2,m4))
 +I*tr(u(j2),u(m1))*tr(fp(j1,m2),u(j2,m3),u(m4),u(j1)))*ope(119)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j2,m1))*tr(fp(j1,m2),u(j1),u(m3),u(m4))
 +I*tr(u(j2),u(j2,m1))*tr(fp(j1,m2),u(m3),u(m4),u(j1)))*ope(120)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2))*tr(fp(j1,m1),u(m2),u(j2,m3),u(m4)))*ope(121)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j2))*tr(fp(j1,m1),u(m2),u(j1,m3),u(m4)))*ope(122)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2))*tr(fp(j1,m1),u(m2),u(m3),u(j2,m4))
 +I*tr(u(j1),u(j2))*tr(fp(j1,m1),u(j2,m2),u(m3),u(m4)))*ope(123)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j2))*tr(fp(j1,m1),u(m2),u(m3),u(j1,m4))
 +I*tr(u(j2),u(j2))*tr(fp(j1,m1),u(j1,m2),u(m3),u(m4)))*ope(124)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j1,j2))*tr(fp(j1,m1),u(m2),u(m3),u(m4)))*ope(125)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fp(j1,j2),u(m2),u(j1,m3),u(m4)))*ope(126)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fp(j1,j2),u(m2),u(m3),u(j1,m4))
 +I*tr(u(j2),u(m1))*tr(fp(j1,j2),u(j1,m2),u(m3),u(m4)))*ope(127)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2,m1))*tr(fp(j1,j2),u(m2),u(m3),u(m4)))*ope(128)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(m1),u(j2,m2))*tr(fp(j1,j2),u(j1),u(m3),u(m4))
 +I*tr(u(m1),u(j2,m2))*tr(fp(j1,j2),u(m3),u(m4),u(j1)))*ope(129)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2))*tr(u(j1),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(m2),u(j2))*tr(u(j1),u(j2,m3),u(m4)))*ope(130)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(m2))*tr(u(j1),u(m3),u(j2,m4))-I*tr(fp(j1,j2),u(m1),u(m2))*tr(u(j1),u(j2,m3),u(m4)))*ope(131)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j1,m1),u(j2),u(m2))*tr(u(j1),u(m3),u(m4))
 +I*tr(fp(j2,j1,m1),u(m2),u(j2))*tr(u(j1),u(m3),u(m4)))*ope(132)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,m1),u(j2),u(m2))*tr(u(j1),u(m3),u(m4))
 +I*tr(fp(j1,j2,m1),u(m2),u(j2))*tr(u(j1),u(m3),u(m4)))*ope(133)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(j2,m2))*tr(u(j1),u(m3),u(m4))-I*tr(fp(j1,j2),u(j2,m1),u(m2))*tr(u(j1),u(m3),u(m4)))*ope(134)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j2),u(m3))*tr(u(j1),u(j2),u(j1,m4))-I*tr(fp(m1,m2),u(m3),u(j1))*tr(u(j1),u(j2),u(j2,m4)))*ope(135)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1,m2),u(j2),u(m3))*tr(u(j1),u(j2),u(m4))-I*tr(fp(j2,m1,m2),u(m3),u(j1))*tr(u(j1),u(j2),u(m4)))*ope(136)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j2,m3))*tr(u(j1),u(j2),u(m4))-I*tr(fp(m1,m2),u(j1,m3),u(j2))*tr(u(j1),u(j2),u(m4)))*ope(137)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2,m2),u(m3))*tr(u(j1),u(j2),u(m4))
 +I*tr(fp(j2,m1),u(m2),u(j1,m3))*tr(u(j1),u(j2),u(m4)))*ope(138)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2,m3))*tr(u(j1),u(j2),u(m4))
 +I*tr(fp(j2,m1),u(j1,m2),u(m3))*tr(u(j1),u(j2),u(m4)))*ope(139)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1),u(m2),u(m3))*tr(u(j1),u(j1),u(j2,m4)))*ope(140)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j2,m1),u(m2),u(m3))*tr(u(j1),u(j1),u(m4)))*ope(141)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1),u(m2),u(j2,m3))*tr(u(j1),u(j1),u(m4))
 +I*tr(fp(j2,m1),u(j2,m2),u(m3))*tr(u(j1),u(j1),u(m4)))*ope(142)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1,m2),u(m3),u(m4))*tr(u(j1),u(j1),u(j2)))*ope(143)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(m3),u(j2,m4))*tr(u(j1),u(j1),u(j2))
 +I*tr(fp(m1,m2),u(j2,m3),u(m4))*tr(u(j1),u(j1),u(j2)))*ope(144)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1))*tr(u(j1),u(j2),u(m2),u(m3),u(m4)))*ope(145)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(u(j1),u(j2),u(j1),u(j2),u(m4)))*ope(146)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j2))*tr(u(j1),u(j1),u(j2),u(m3),u(m4))-tr(fm(m1,m2),u(j2))*tr(u(j1),u(j1),u(m3),u(m4),u(j2)))*ope(147)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2))*tr(u(j1),u(j1),u(j2),u(m3),u(m4))-tr(fm(j2,m1),u(m2))*tr(u(j1),u(j1),u(m3),u(m4),u(j2)))*ope(148)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(u(j1),u(j1),u(j2),u(j2),u(m4)))*ope(149)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(m2,m3),u(j1),u(j1),u(j2),u(m4))
 +tr(u(j1),u(m1))*tr(fm(m2,m3),u(m4),u(j1),u(j2),u(j2)))*ope(150)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fm(m1,m2),u(j1),u(j2),u(m3),u(m4))-tr(u(j1),u(j2))*tr(fm(m1,m2),u(m3),u(m4),u(j1),u(j2)))*ope(151)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2))*tr(fm(m1,m2),u(j1),u(j1),u(m3),u(m4))-tr(u(j2),u(j2))*tr(fm(m1,m2),u(m3),u(m4),u(j1),u(j1)))*ope(152)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(fm(j1,m2),u(j2),u(j2),u(m3),u(m4))-tr(u(j1),u(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j2),u(j2)))*ope(153)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,m2),u(j2),u(j1),u(m3),u(m4))-tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j1),u(j2)))*ope(154)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,m2),u(j1),u(m3),u(j2),u(m4))-tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3),u(j2),u(m4),u(j1)))*ope(155)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,m2),u(j1),u(j2),u(m3),u(m4))-tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j2),u(j1)))*ope(156)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fm(j1,m1),u(j2),u(m2),u(m3),u(m4))-tr(u(j1),u(j2))*tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j2)))*ope(157)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2))*tr(fm(j1,m1),u(j1),u(m2),u(m3),u(m4))-tr(u(j2),u(j2))*tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j1)))*ope(158)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,j2),u(j1),u(m2),u(m3),u(m4))-tr(u(j2),u(m1))*tr(fm(j1,j2),u(m2),u(m3),u(m4),u(j1)))*ope(159)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j2),u(m1))*tr(u(j1),u(m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(j2))*tr(u(j1),u(m2),u(m3),u(m4)))*ope(160)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j2),u(m3))*tr(u(j1),u(j2),u(j1),u(m4))
 +tr(fm(m1,m2),u(m3),u(j2))*tr(u(j1),u(j2),u(j1),u(m4)))*ope(161)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j2),u(m3))*tr(u(j1),u(j1),u(j2),u(m4))
 +tr(fm(m1,m2),u(m3),u(j2))*tr(u(j1),u(j1),u(m4),u(j2)))*ope(162)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2),u(m3))*tr(u(j1),u(j1),u(j2),u(m4))-tr(fm(j2,m1),u(m2),u(m3))*tr(u(j1),u(j1),u(m4),u(j2)))*ope(163)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1))*tr(fm(m2,m3),u(j1),u(j2),u(m4))
 +tr(u(j1),u(j2),u(m1))*tr(fm(m2,m3),u(m4),u(j1),u(j2)))*ope(164)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2),u(m1))*tr(fm(m2,m3),u(j1),u(j1),u(m4))
 +tr(u(j2),u(j2),u(m1))*tr(fm(m2,m3),u(m4),u(j1),u(j1)))*ope(165)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(j2))*tr(fm(m1,m2),u(j1),u(m3),u(m4))-tr(u(j1),u(j2),u(j2))*tr(fm(m1,m2),u(m3),u(m4),u(j1)))*ope(166)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1),u(j2))*tr(fm(j1,m2),u(j2),u(m3),u(m4))-tr(u(j1),u(j2),u(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j2)))*ope(167)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1))*tr(fm(j1,m2),u(j2),u(m3),u(m4))-tr(u(j1),u(m1),u(j2))*tr(fm(j1,m2),u(m3),u(m4),u(j2)))*ope(168)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2),u(m1))*tr(fm(j1,m2),u(j1),u(m3),u(m4))-tr(u(j2),u(j2),u(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j1)))*ope(169)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1),u(m2))*tr(fm(j1,j2),u(j1),u(m3),u(m4))
 +tr(u(j2),u(m1),u(m2))*tr(fm(j1,j2),u(m3),u(m4),u(j1)))*ope(170)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(m2),u(m3))*tr(fm(j1,j2),u(j1),u(j2),u(m4))
 +tr(u(m1),u(m2),u(m3))*tr(fm(j1,j2),u(m4),u(j1),u(j2)))*ope(171)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2))*tr(u(j1),u(m3),u(j2,m4))-tr(fp(j1,j2),fp(m1,m2))*tr(u(j1),u(j2,m3),u(m4)))*ope(172)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2))*tr(u(j1),u(m3),u(j2,m4))-tr(fm(j1,j2),fm(m1,m2))*tr(u(j1),u(j2,m3),u(m4)))*ope(173)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2,m3))*tr(u(j1),u(j2),u(m4))
 +tr(fp(j2,m1),fp(j1,m2,m3))*tr(u(j1),u(j2),u(m4)))*ope(174)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2,m3))*tr(u(j1),u(j2),u(m4))
 +tr(fm(j2,m1),fm(j1,m2,m3))*tr(u(j1),u(j2),u(m4)))*ope(175)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),fp(j2,m2,m3))*tr(u(j1),u(j1),u(m4)))*ope(176)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),fm(j2,m2,m3))*tr(u(j1),u(j1),u(m4)))*ope(177)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),fp(j2,m3,m4))*tr(u(j1),u(j1),u(j2)))*ope(178)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),fm(j2,m3,m4))*tr(u(j1),u(j1),u(j2)))*ope(179)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j2,m1))*tr(fp(m2,m3),u(j1),u(m4))
 +tr(fp(j1,j2),u(j2,m1))*tr(fp(m2,m3),u(m4),u(j1)))*ope(180)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j2))*tr(fp(m1,m2),u(m3),u(j1,m4))-tr(fp(j1,j2),u(j2))*tr(fp(m1,m2),u(j1,m3),u(m4)))*ope(181)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1,m2),u(j2))*tr(fp(j1,m3),u(j2),u(m4))
 +tr(fp(j1,m1,m2),u(j2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(182)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2,m1),u(m2))*tr(fp(j1,m3),u(j2),u(m4))
 +tr(fp(j1,j2,m1),u(m2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(183)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j1,m2))*tr(fp(j1,m3),u(j2),u(m4))
 +tr(fp(j2,m1),u(j1,m2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(184)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2,m2))*tr(fp(j1,m3),u(j2),u(m4))
 +tr(fp(j1,m1),u(j2,m2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(185)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(m2))*tr(fp(j1,m3),u(j1),u(j2,m4))
 +tr(fp(j2,m1),u(m2))*tr(fp(j1,m3),u(j2,m4),u(j1)))*ope(186)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1,m2),u(j2))*tr(fp(j1,m3),u(j1),u(m4))
 +tr(fp(j2,m1,m2),u(j2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(187)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,j2,m1),u(m2))*tr(fp(j1,m3),u(j1),u(m4))
 +tr(fp(j2,j2,m1),u(m2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(188)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j2,m2))*tr(fp(j1,m3),u(j1),u(m4))
 +tr(fp(j2,m1),u(j2,m2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(189)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j1))*tr(fp(j1,m2),u(m3),u(j2,m4))-tr(fp(j2,m1),u(j1))*tr(fp(j1,m2),u(j2,m3),u(m4)))*ope(190)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2))*tr(fp(j1,m2),u(m3),u(j2,m4))-tr(fp(j1,m1),u(j2))*tr(fp(j1,m2),u(j2,m3),u(m4)))*ope(191)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1))*tr(fp(j1,m2),u(m3),u(j2,m4))-tr(fp(j1,j2),u(m1))*tr(fp(j1,m2),u(j2,m3),u(m4)))*ope(192)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j2))*tr(fp(j1,m2),u(m3),u(j1,m4))-tr(fp(j2,m1),u(j2))*tr(fp(j1,m2),u(j1,m3),u(m4)))*ope(193)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fp(j1,m2),fp(j1,j2,m3),u(m4))-tr(u(j2),u(m1))*tr(fp(j1,m2),u(m3),fp(j1,j2,m4)))*ope(194)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fp(j1,m1),fp(j2,m2,m3),u(m4))
 +tr(u(j1),u(j2))*tr(fp(j1,m1),u(m2),fp(j2,m3,m4)))*ope(195)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2))*tr(fp(j1,m1),fp(j1,m2,m3),u(m4))
 +tr(u(j2),u(j2))*tr(fp(j1,m1),u(m2),fp(j1,m3,m4)))*ope(196)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fp(j1,m1),fp(m2,m3),u(j2,m4))
 +tr(u(j1),u(j2))*tr(fp(j1,m1),u(j2,m2),fp(m3,m4)))*ope(197)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j1,j2))*tr(fp(j1,m1),fp(m2,m3),u(m4))
 +tr(u(j2),u(j1,j2))*tr(fp(j1,m1),u(m2),fp(m3,m4)))*ope(198)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(m2))*tr(fp(j1,j2),u(m3),u(j1,m4))-tr(fp(j2,m1),u(m2))*tr(fp(j1,j2),u(j1,m3),u(m4)))*ope(199)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(m3))*tr(fp(j1,j2),u(j1),u(j2,m4))-tr(fp(m1,m2),u(m3))*tr(fp(j1,j2),u(j1,m4),u(j2)))*ope(200)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1,m2),u(m3))*tr(fp(j1,j2),u(j1),u(m4))
 +tr(fp(j2,m1,m2),u(m3))*tr(fp(j1,j2),u(m4),u(j1)))*ope(201)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(j2,m3))*tr(fp(j1,j2),u(j1),u(m4))
 +tr(fp(m1,m2),u(j2,m3))*tr(fp(j1,j2),u(m4),u(j1)))*ope(202)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fp(j1,j2),fp(j1,m2,m3),u(m4))
 +tr(u(j2),u(m1))*tr(fp(j1,j2),u(m2),fp(j1,m3,m4)))*ope(203)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fp(j1,j2),fp(m2,m3),u(j1,m4))
 +tr(u(j2),u(m1))*tr(fp(j1,j2),u(j1,m2),fp(m3,m4)))*ope(204)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2,m1))*tr(fp(j1,j2),fp(m2,m3),u(m4))
 +tr(u(j1),u(j2,m1))*tr(fp(j1,j2),u(m2),fp(m3,m4)))*ope(205)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j2,m2))*tr(fp(j1,j2),fp(j1,m3),u(m4))-tr(u(m1),u(j2,m2))*tr(fp(j1,j2),u(m3),fp(j1,m4)))*ope(206)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j2,m1))*tr(fm(m2,m3),u(j1),u(m4))
 +tr(fm(j1,j2),u(j2,m1))*tr(fm(m2,m3),u(m4),u(j1)))*ope(207)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j2))*tr(fm(m1,m2),u(m3),u(j1,m4))-tr(fm(j1,j2),u(j2))*tr(fm(m1,m2),u(j1,m3),u(m4)))*ope(208)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1,m2),u(j2))*tr(fm(j1,m3),u(j2),u(m4))
 +tr(fm(j1,m1,m2),u(j2))*tr(fm(j1,m3),u(m4),u(j2)))*ope(209)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2,m1),u(m2))*tr(fm(j1,m3),u(j2),u(m4))
 +tr(fm(j1,j2,m1),u(m2))*tr(fm(j1,m3),u(m4),u(j2)))*ope(210)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(j1,m2))*tr(fm(j1,m3),u(j2),u(m4))
 +tr(fm(j2,m1),u(j1,m2))*tr(fm(j1,m3),u(m4),u(j2)))*ope(211)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2,m2))*tr(fm(j1,m3),u(j2),u(m4))
 +tr(fm(j1,m1),u(j2,m2))*tr(fm(j1,m3),u(m4),u(j2)))*ope(212)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2))*tr(fm(j1,m3),u(j1),u(j2,m4))
 +tr(fm(j2,m1),u(m2))*tr(fm(j1,m3),u(j2,m4),u(j1)))*ope(213)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1,m2),u(j2))*tr(fm(j1,m3),u(j1),u(m4))
 +tr(fm(j2,m1,m2),u(j2))*tr(fm(j1,m3),u(m4),u(j1)))*ope(214)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,j2,m1),u(m2))*tr(fm(j1,m3),u(j1),u(m4))
 +tr(fm(j2,j2,m1),u(m2))*tr(fm(j1,m3),u(m4),u(j1)))*ope(215)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(j2,m2))*tr(fm(j1,m3),u(j1),u(m4))
 +tr(fm(j2,m1),u(j2,m2))*tr(fm(j1,m3),u(m4),u(j1)))*ope(216)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(j1))*tr(fm(j1,m2),u(m3),u(j2,m4))-tr(fm(j2,m1),u(j1))*tr(fm(j1,m2),u(j2,m3),u(m4)))*ope(217)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2))*tr(fm(j1,m2),u(m3),u(j2,m4))-tr(fm(j1,m1),u(j2))*tr(fm(j1,m2),u(j2,m3),u(m4)))*ope(218)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1))*tr(fm(j1,m2),u(m3),u(j2,m4))-tr(fm(j1,j2),u(m1))*tr(fm(j1,m2),u(j2,m3),u(m4)))*ope(219)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(j2))*tr(fm(j1,m2),u(m3),u(j1,m4))-tr(fm(j2,m1),u(j2))*tr(fm(j1,m2),u(j1,m3),u(m4)))*ope(220)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,m2),fm(j1,j2,m3),u(m4))-tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3),fm(j1,j2,m4)))*ope(221)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fm(j1,m1),fm(j2,m2,m3),u(m4))
 +tr(u(j1),u(j2))*tr(fm(j1,m1),u(m2),fm(j2,m3,m4)))*ope(222)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2))*tr(fm(j1,m1),fm(j1,m2,m3),u(m4))
 +tr(u(j2),u(j2))*tr(fm(j1,m1),u(m2),fm(j1,m3,m4)))*ope(223)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fm(j1,m1),fm(m2,m3),u(j2,m4))
 +tr(u(j1),u(j2))*tr(fm(j1,m1),u(j2,m2),fm(m3,m4)))*ope(224)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j1,j2))*tr(fm(j1,m1),fm(m2,m3),u(m4))
 +tr(u(j2),u(j1,j2))*tr(fm(j1,m1),u(m2),fm(m3,m4)))*ope(225)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2))*tr(fm(j1,j2),u(m3),u(j1,m4))-tr(fm(j2,m1),u(m2))*tr(fm(j1,j2),u(j1,m3),u(m4)))*ope(226)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(fm(j1,j2),u(j1),u(j2,m4))-tr(fm(m1,m2),u(m3))*tr(fm(j1,j2),u(j1,m4),u(j2)))*ope(227)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1,m2),u(m3))*tr(fm(j1,j2),u(j1),u(m4))
 +tr(fm(j2,m1,m2),u(m3))*tr(fm(j1,j2),u(m4),u(j1)))*ope(228)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j2,m3))*tr(fm(j1,j2),u(j1),u(m4))
 +tr(fm(m1,m2),u(j2,m3))*tr(fm(j1,j2),u(m4),u(j1)))*ope(229)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,j2),fm(j1,m2,m3),u(m4))
 +tr(u(j2),u(m1))*tr(fm(j1,j2),u(m2),fm(j1,m3,m4)))*ope(230)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,j2),fm(m2,m3),u(j1,m4))
 +tr(u(j2),u(m1))*tr(fm(j1,j2),u(j1,m2),fm(m3,m4)))*ope(231)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2,m1))*tr(fm(j1,j2),fm(m2,m3),u(m4))
 +tr(u(j1),u(j2,m1))*tr(fm(j1,j2),u(m2),fm(m3,m4)))*ope(232)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j2,m2))*tr(fm(j1,j2),fm(j1,m3),u(m4))-tr(u(m1),u(j2,m2))*tr(fm(j1,j2),u(m3),fm(j1,m4)))*ope(233)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j2,m1))*tr(u(j1),u(m2),u(m3),u(m4)))*ope(234)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),fp(m2,m3))*tr(u(j1),u(j1),u(j2),u(m4))-I*tr(fm(j2,m1),fp(m2,m3))*tr(u(j1),u(j1),u(m4),u(j2)))*ope(235)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j2))*tr(fp(m1,m2),u(j1),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(j2))*tr(fp(m1,m2),u(m3),u(m4),u(j1)))*ope(236)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),u(j1))*tr(fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j2,m1),u(j1))*tr(fp(j1,m2),u(m3),u(m4),u(j2)))*ope(237)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2))*tr(fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(j2))*tr(fp(j1,m2),u(m3),u(m4),u(j2)))*ope(238)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1))*tr(fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1))*tr(fp(j1,m2),u(m3),u(m4),u(j2)))*ope(239)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),u(j2))*tr(fp(j1,m2),u(j1),u(m3),u(m4))
 +I*tr(fm(j2,m1),u(j2))*tr(fp(j1,m2),u(m3),u(m4),u(j1)))*ope(240)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j2))*tr(fp(j1,m1),u(m2),u(m3),u(m4)))*ope(241)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1))*tr(fp(j1,j2),u(m2),u(m3),u(m4)))*ope(242)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j2))*tr(fp(j1,j2),u(j1),u(m3),u(m4))
 +I*tr(fm(m1,m2),u(j2))*tr(fp(j1,j2),u(m3),u(m4),u(j1)))*ope(243)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),u(m2))*tr(fp(j1,j2),u(j1),u(m3),u(m4))
 +I*tr(fm(j2,m1),u(m2))*tr(fp(j1,j2),u(m3),u(m4),u(j1)))*ope(244)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(m3))*tr(fp(j1,j2),u(j1),u(j2),u(m4))
 +I*tr(fm(m1,m2),u(m3))*tr(fp(j1,j2),u(m4),u(j1),u(j2)))*ope(245)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(j2))*tr(fm(m1,m2),u(j1),u(m3),u(m4))
 +I*tr(fp(j1,j2),u(j2))*tr(fm(m1,m2),u(m3),u(m4),u(j1)))*ope(246)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2))*tr(fm(m1,m2),fp(j1,m3),u(j2),u(m4))
 +I*tr(u(j1),u(j2))*tr(fm(m1,m2),u(m3),u(j1),fp(j2,m4)))*ope(247)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j2))*tr(fm(m1,m2),fp(j1,m3),u(j1),u(m4))
 +I*tr(u(j2),u(j2))*tr(fm(m1,m2),u(m3),u(j1),fp(j1,m4)))*ope(248)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1),u(j1))*tr(fm(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fp(j2,m1),u(j1))*tr(fm(j1,m2),u(m3),u(m4),u(j2)))*ope(249)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2))*tr(fm(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fp(j1,m1),u(j2))*tr(fm(j1,m2),u(m3),u(m4),u(j2)))*ope(250)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1))*tr(fm(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fp(j1,j2),u(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j2)))*ope(251)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1),u(j2))*tr(fm(j1,m2),u(j1),u(m3),u(m4))
 +I*tr(fp(j2,m1),u(j2))*tr(fm(j1,m2),u(m3),u(m4),u(j1)))*ope(252)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fm(j1,m2),u(j1),fp(j2,m3),u(m4))
 +I*tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3),fp(j2,m4),u(j1)))*ope(253)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(fm(j1,m2),fp(j2,m3),u(j2),u(m4))
 +I*tr(u(j1),u(m1))*tr(fm(j1,m2),u(m3),u(j2),fp(j2,m4)))*ope(254)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fm(j1,m2),fp(j1,m3),u(j2),u(m4))
 +I*tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3),u(j2),fp(j1,m4)))*ope(255)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fm(j1,m2),fp(j1,j2),u(m3),u(m4))
 +I*tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3),u(m4),fp(j1,j2)))*ope(256)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(j2))*tr(fm(j1,m1),u(m2),u(m3),u(m4)))*ope(257)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2))*tr(fm(j1,m1),u(j2),fp(m2,m3),u(m4))-I*tr(u(j1),u(j2))*tr(fm(j1,m1),u(m2),fp(m3,m4),u(j2)))*ope(258)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j2))*tr(fm(j1,m1),u(j1),fp(m2,m3),u(m4))-I*tr(u(j2),u(j2))*tr(fm(j1,m1),u(m2),fp(m3,m4),u(j1)))*ope(259)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2))*tr(fm(j1,m1),fp(m2,m3),u(j2),u(m4))-I*tr(u(j1),u(j2))*tr(fm(j1,m1),u(m2),u(j2),fp(m3,m4)))*ope(260)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j2))*tr(fm(j1,m1),fp(m2,m3),u(j1),u(m4))-I*tr(u(j2),u(j2))*tr(fm(j1,m1),u(m2),u(j1),fp(m3,m4)))*ope(261)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2))*tr(fm(j1,m1),fp(j2,m2),u(m3),u(m4))
 +I*tr(u(j1),u(j2))*tr(fm(j1,m1),u(m2),u(m3),fp(j2,m4)))*ope(262)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j2))*tr(fm(j1,m1),fp(j1,m2),u(m3),u(m4))
 +I*tr(u(j2),u(j2))*tr(fm(j1,m1),u(m2),u(m3),fp(j1,m4)))*ope(263)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1))*tr(fm(j1,j2),u(m2),u(m3),u(m4)))*ope(264)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j2))*tr(fm(j1,j2),u(j1),u(m3),u(m4))
 +I*tr(fp(m1,m2),u(j2))*tr(fm(j1,j2),u(m3),u(m4),u(j1)))*ope(265)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1),u(m2))*tr(fm(j1,j2),u(j1),u(m3),u(m4))
 +I*tr(fp(j2,m1),u(m2))*tr(fm(j1,j2),u(m3),u(m4),u(j1)))*ope(266)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(m3))*tr(fm(j1,j2),u(j1),u(j2),u(m4))
 +I*tr(fp(m1,m2),u(m3))*tr(fm(j1,j2),u(m4),u(j1),u(j2)))*ope(267)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fm(j1,j2),u(j1),fp(m2,m3),u(m4))-I*tr(u(j2),u(m1))*tr(fm(j1,j2),u(m2),fp(m3,m4),u(j1)))*ope(268)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fm(j1,j2),fp(m2,m3),u(j1),u(m4))-I*tr(u(j2),u(m1))*tr(fm(j1,j2),u(m2),u(j1),fp(m3,m4)))*ope(269)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fm(j1,j2),fp(j1,m2),u(m3),u(m4))
 +I*tr(u(j2),u(m1))*tr(fm(j1,j2),u(m2),u(m3),fp(j1,m4)))*ope(270)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j2,m1),u(m2))*tr(u(j1),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),fp(j2,m2))*tr(u(j1),u(m3),u(m4)))*ope(271)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2),fp(j2,m3))*tr(u(j1),u(j2),u(m4))
 +I*tr(fm(j2,m1),fp(j1,m2),u(m3))*tr(u(j1),u(j2),u(m4)))*ope(272)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(m3))*tr(u(j1),u(j2),u(m4))
 +I*tr(fm(j2,m1),u(m2),fp(j1,m3))*tr(u(j1),u(j2),u(m4)))*ope(273)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(m1,m2),u(m3))*tr(u(j1),u(j2),u(m4))
 +I*tr(fm(j1,j2),u(m1),fp(m2,m3))*tr(u(j1),u(j2),u(m4)))*ope(274)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),fp(j2,m2),u(m3))*tr(u(j1),u(j1),u(m4))
 +I*tr(fm(j2,m1),u(m2),fp(j2,m3))*tr(u(j1),u(j1),u(m4)))*ope(275)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j2,m3),u(m4))*tr(u(j1),u(j1),u(j2))
 +I*tr(fm(m1,m2),u(m3),fp(j2,m4))*tr(u(j1),u(j1),u(j2)))*ope(276)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),fp(m2,m3),u(m4))*tr(u(j1),u(j1),u(j2))-I*tr(fm(j2,m1),u(m2),fp(m3,m4))*tr(u(j1),u(j1),u(j2)))*ope(277)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),u(m2))*tr(fp(j1,m3),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(278)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1),u(m2))*tr(fp(j1,m3),u(j2),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(279)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),u(j2),u(m2))*tr(fp(j1,m3),u(j1),u(m4))-I*tr(fm(j2,m1),u(m2),u(j2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(280)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),u(j1),u(j2))*tr(fp(j1,m2),u(m3),u(m4))
 +I*tr(fm(j2,m1),u(j2),u(j1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(281)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),u(j2))*tr(fp(j1,m2),u(m3),u(m4)))*ope(282)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j2),u(m1))*tr(fp(j1,m2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(j2))*tr(fp(j1,m2),u(m3),u(m4)))*ope(283)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j2),u(m3))*tr(fp(j1,j2),u(j1),u(m4))-I*tr(fm(m1,m2),u(m3),u(j2))*tr(fp(j1,j2),u(m4),u(j1)))*ope(284)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),u(m2),u(m3))*tr(fp(j1,j2),u(j1),u(m4))
 +I*tr(fm(j2,m1),u(m2),u(m3))*tr(fp(j1,j2),u(m4),u(j1)))*ope(285)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2))*tr(fp(j1,m3),u(j2),u(m4))
 +tr(fm(j1,m1),fp(j2,m2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(286)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(m1,m2))*tr(fp(j1,m3),u(j2),u(m4))
 +tr(fm(j1,j2),fp(m1,m2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(287)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),fp(j2,m2))*tr(fp(j1,m3),u(j1),u(m4))
 +tr(fm(j2,m1),fp(j2,m2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(288)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j2))*tr(fp(j1,m1),fp(m2,m3),u(m4))
 +tr(fm(j1,j2),u(j2))*tr(fp(j1,m1),u(m2),fp(m3,m4)))*ope(289)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),fp(m2,m3))*tr(fp(j1,j2),u(j1),u(m4))
 +tr(fm(j2,m1),fp(m2,m3))*tr(fp(j1,j2),u(m4),u(j1)))*ope(290)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1))*tr(fp(j1,j2),fp(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1))*tr(fp(j1,j2),u(m2),fp(m3,m4)))*ope(291)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j2))*tr(fp(j1,j2),fp(j1,m3),u(m4))-tr(fm(m1,m2),u(j2))*tr(fp(j1,j2),u(m3),fp(j1,m4)))*ope(292)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2))*tr(fp(j1,j2),fp(j1,m3),u(m4))-tr(fm(j2,m1),u(m2))*tr(fp(j1,j2),u(m3),fp(j1,m4)))*ope(293)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(fp(j1,j2),fp(j1,j2),u(m4)))*ope(294)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j2))*tr(fm(m1,m2),fp(j1,m3),u(m4))-tr(fp(j1,j2),u(j2))*tr(fm(m1,m2),u(m3),fp(j1,m4)))*ope(295)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2))*tr(fm(j1,m3),u(j2),u(m4))
 +tr(fp(j1,j2),fp(m1,m2))*tr(fm(j1,m3),u(m4),u(j2)))*ope(296)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2))*tr(fm(j1,m3),u(j2),u(m4))
 +tr(fm(j1,j2),fm(m1,m2))*tr(fm(j1,m3),u(m4),u(j2)))*ope(297)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j1))*tr(fm(j1,m2),fp(j2,m3),u(m4))-tr(fp(j2,m1),u(j1))*tr(fm(j1,m2),u(m3),fp(j2,m4)))*ope(298)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2))*tr(fm(j1,m2),fp(j2,m3),u(m4))-tr(fp(j1,m1),u(j2))*tr(fm(j1,m2),u(m3),fp(j2,m4)))*ope(299)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1))*tr(fm(j1,m2),fp(j2,m3),u(m4))-tr(fp(j1,j2),u(m1))*tr(fm(j1,m2),u(m3),fp(j2,m4)))*ope(300)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j2))*tr(fm(j1,m2),fp(j1,m3),u(m4))-tr(fp(j2,m1),u(j2))*tr(fm(j1,m2),u(m3),fp(j1,m4)))*ope(301)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,m2),fp(j1,j2),fp(m3,m4))
 +tr(u(j2),u(m1))*tr(fm(j1,m2),fp(m3,m4),fp(j1,j2)))*ope(302)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j2))*tr(fm(j1,m1),fp(m2,m3),u(m4))
 +tr(fp(j1,j2),u(j2))*tr(fm(j1,m1),u(m2),fp(m3,m4)))*ope(303)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j2))*tr(fm(j1,m1),fm(m2,m3),u(m4))
 +tr(fm(j1,j2),u(j2))*tr(fm(j1,m1),u(m2),fm(m3,m4)))*ope(304)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1))*tr(fm(j1,j2),fp(m2,m3),u(m4))
 +tr(fp(j1,j2),u(m1))*tr(fm(j1,j2),u(m2),fp(m3,m4)))*ope(305)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(j2))*tr(fm(j1,j2),fp(j1,m3),u(m4))-tr(fp(m1,m2),u(j2))*tr(fm(j1,j2),u(m3),fp(j1,m4)))*ope(306)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(m2))*tr(fm(j1,j2),fp(j1,m3),u(m4))-tr(fp(j2,m1),u(m2))*tr(fm(j1,j2),u(m3),fp(j1,m4)))*ope(307)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(m3))*tr(fm(j1,j2),fp(j1,j2),u(m4))
 +tr(fp(m1,m2),u(m3))*tr(fm(j1,j2),u(m4),fp(j1,j2)))*ope(308)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1))*tr(fm(j1,j2),fm(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1))*tr(fm(j1,j2),u(m2),fm(m3,m4)))*ope(309)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j2))*tr(fm(j1,j2),fm(j1,m3),u(m4))-tr(fm(m1,m2),u(j2))*tr(fm(j1,j2),u(m3),fm(j1,m4)))*ope(310)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2))*tr(fm(j1,j2),fm(j1,m3),u(m4))-tr(fm(j2,m1),u(m2))*tr(fm(j1,j2),u(m3),fm(j1,m4)))*ope(311)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(fm(j1,j2),fm(j1,j2),u(m4)))*ope(312)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j1,m1),u(j2,m2),u(m3),u(j2,m4)))*ope(313)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j1,m1),u(m2),u(j2,m3),u(j2,m4))
 +I*tr(fp(j1,j1,m1),u(j2,m2),u(j2,m3),u(m4)))*ope(314)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2,m2),u(j1,m3),u(j2,m4)))*ope(315)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1,m2),u(j2,m3),u(m4,j2))
 +I*tr(fp(j1,m1),u(m2,j2),u(j2,m3),u(j1,m4)))*ope(316)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j1),u(j2,m3),u(j2,m4))-tr(fm(m1,m2),u(j1,m3),u(j1,m4),u(j2),u(j2)))*ope(317)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1,m2),u(j2),u(m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(m3),u(j2),u(j1,m4)))*ope(318)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1,j2),u(m2),u(m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(m3),u(m4),u(j1,j2)))*ope(319)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2),u(j2,m3),u(j1),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(j1),u(j2,m3),u(m4)))*ope(320)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2),u(j1,j2),u(m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(m3),u(j1,j2),u(m4)))*ope(321)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2),u(j2),u(j1,m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(j1,m3),u(j2),u(m4)))*ope(322)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2),u(j1),u(j2,m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(j2,m3),u(j1),u(m4)))*ope(323)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j2,m2),u(m3),u(j1,m4))-tr(fm(j1,m1),u(j1,m2),u(m3),u(j2,m4),u(j2)))*ope(324)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j1,m2),u(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),u(j2,m3),u(j1,m4),u(j2)))*ope(325)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j1,m2),u(m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(m3),u(j1,m4),u(j2)))*ope(326)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(m2),u(j2,m3),u(j1,m4))-tr(fm(j1,m1),u(j1,m2),u(j2,m3),u(m4),u(j2)))*ope(327)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(m2),u(j1,m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(j1,m3),u(m4),u(j2)))*ope(328)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2,m2),u(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),u(j2,m3),u(j2,m4),u(j1)))*ope(329)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2,m2),u(m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(m3),u(j2,m4),u(j1)))*ope(330)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),u(j2,m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(j2,m3),u(m4),u(j1)))*ope(331)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),u(j1,m2),u(m3),u(j2,m4))-tr(fm(j1,j2),u(j1,m1),u(m2),u(j2,m3),u(m4)))*ope(332)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),u(m2),u(j1,m3),u(j2,m4))-tr(fm(j1,j2),u(j1,m1),u(j2,m2),u(m3),u(m4)))*ope(333)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j2),u(m3),u(j1),u(j2,m4))
 +I*tr(fp(m1,m2),u(j1,m3),u(j2),u(m4),u(j1),u(j2)))*ope(334)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j2),u(j2),u(m3),u(j1,m4))
 +I*tr(fp(m1,m2),u(j1,m3),u(m4),u(j2),u(j2),u(j1)))*ope(335)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j2),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(m1,m2),u(j1,m3),u(m4),u(j2),u(j1),u(j2)))*ope(336)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j1),u(j2,m3),u(j2),u(m4))
 +I*tr(fp(m1,m2),u(m3),u(j1),u(j1,m4),u(j2),u(j2)))*ope(337)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j1),u(j2),u(j2,m3),u(m4))
 +I*tr(fp(m1,m2),u(m3),u(j1,m4),u(j1),u(j2),u(j2)))*ope(338)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j1),u(j2),u(m3),u(j2,m4))
 +I*tr(fp(m1,m2),u(j1,m3),u(m4),u(j1),u(j2),u(j2)))*ope(339)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2),u(m3),u(j1),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(j1),u(m3),u(j2),u(m4)))*ope(340)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2),u(j2),u(j1,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j1,m3),u(j2),u(j2),u(m4)))*ope(341)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2),u(j2),u(m3),u(j1,m4))
 +I*tr(fp(j1,m1),u(j1,m2),u(m3),u(j2),u(j2),u(m4)))*ope(342)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(j1),u(j2),u(m4)))*ope(343)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j1),u(j2),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(j2),u(j1),u(m4)))*ope(344)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j1),u(j2),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(j2),u(j1),u(m4)))*ope(345)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j1,m3),u(j2),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2),u(j1,m3),u(m4),u(j2)))*ope(346)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j1,j2),u(m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(m3),u(j1,j2),u(m4),u(j2)))*ope(347)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(m3),u(j1,j2),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j1,j2),u(m3),u(m4),u(j2)))*ope(348)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(m3),u(j1),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(j1),u(m3),u(m4),u(j2)))*ope(349)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j2),u(j1,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j1,m3),u(j2),u(m4),u(j2)))*ope(350)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j2),u(m3),u(j1,m4))
 +I*tr(fp(j1,m1),u(j1,m2),u(m3),u(j2),u(m4),u(j2)))*ope(351)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j1),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(j1),u(m4),u(j2)))*ope(352)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(j1),u(m4),u(j2)))*ope(353)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j2),u(j1,m2),u(m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(m3),u(j1,m4),u(j2),u(j2)))*ope(354)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j2),u(m2),u(j1,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j1,m3),u(m4),u(j2),u(j2)))*ope(355)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j2),u(m2),u(m3),u(j1,m4))
 +I*tr(fp(j1,m1),u(j1,m2),u(m3),u(m4),u(j2),u(j2)))*ope(356)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j1),u(j2,m2),u(m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(m3),u(j2,m4),u(j1),u(j2)))*ope(357)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j1),u(m2),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(m4),u(j1),u(j2)))*ope(358)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j1),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(m4),u(j1),u(j2)))*ope(359)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(m2),u(j2,m3),u(j2),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2),u(j2,m3),u(m4),u(j1)))*ope(360)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(m2),u(j2),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(j2),u(m4),u(j1)))*ope(361)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(m2),u(j2),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(j2),u(m4),u(j1)))*ope(362)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(j2),u(j2,m2),u(m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(m3),u(j2,m4),u(j2),u(j1)))*ope(363)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(j2),u(m2),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(m4),u(j2),u(j1)))*ope(364)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(j2),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(m4),u(j2),u(j1)))*ope(365)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(m2),u(j1),u(j2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(j1,m2),u(j2),u(m3),u(m4)))*ope(366)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(m2),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(j1,j2),u(j1,m1),u(m2),u(j2),u(m3),u(m4)))*ope(367)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(j1),u(j2,m2),u(m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(m2),u(j1,m3),u(j2),u(m4)))*ope(368)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(j1),u(m2),u(j2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(j1,m2),u(m3),u(j2),u(m4)))*ope(369)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(j1),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,j2),u(j1,m1),u(m2),u(m3),u(j2),u(m4)))*ope(370)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(j1),u(m1),u(j2,m2),u(m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(m2),u(j1,m3),u(m4),u(j2)))*ope(371)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(j1),u(m1),u(m2),u(j2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(j1,m2),u(m3),u(m4),u(j2)))*ope(372)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(j1),u(m1),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,j2),u(j1,m1),u(m2),u(m3),u(m4),u(j2)))*ope(373)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j2),u(j1),u(j2),u(m3),u(m4))-tr(fm(m1,m2),u(m3),u(m4),u(j1),u(j2),u(j1),u(j2)))*ope(374)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j1),u(j2),u(m3),u(j2),u(m4))-tr(fm(m1,m2),u(m3),u(j1),u(m4),u(j1),u(j2),u(j2)))*ope(375)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j1),u(j2),u(j2),u(m3),u(m4))-tr(fm(m1,m2),u(m3),u(m4),u(j1),u(j1),u(j2),u(j2)))*ope(376)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(m2),u(j1),u(j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j2),u(j1),u(m4),u(j2)))*ope(377)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j2),u(m2),u(j1),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j1),u(m4),u(j2),u(j2)))*ope(378)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j2),u(j1),u(m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j1),u(j2),u(j2)))*ope(379)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j1),u(m2),u(m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),u(m3),u(m4),u(j1),u(j2)))*ope(380)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j1),u(m2),u(j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j2),u(m4),u(j1),u(j2)))*ope(381)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j1),u(j2),u(m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j2),u(j1),u(j2)))*ope(382)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),u(m3),u(j2),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),u(j2),u(m3),u(m4),u(j1)))*ope(383)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),u(j2),u(m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),u(m3),u(j2),u(m4),u(j1)))*ope(384)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),u(j2),u(j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j2),u(j2),u(m4),u(j1)))*ope(385)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2),u(m2),u(m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),u(m3),u(m4),u(j2),u(j1)))*ope(386)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2),u(m2),u(j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j2),u(m4),u(j2),u(j1)))*ope(387)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2),u(j2),u(m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j2),u(j2),u(j1)))*ope(388)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),u(m1),u(m2),u(j2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),u(j1),u(m3),u(m4),u(j2)))*ope(389)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),u(m1),u(j2),u(m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),u(m3),u(j1),u(m4),u(j2)))*ope(390)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),u(j2),u(m1),u(m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),u(m3),u(m4),u(j1),u(j2)))*ope(391)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j1,m1),fp(j2,j2,m2,m3),u(m4))
 +tr(fp(j1,j1,m1),u(m2),fp(j2,j2,m3,m4)))*ope(392)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j1,m1),fm(j2,j2,m2,m3),u(m4))
 +tr(fm(j1,j1,m1),u(m2),fm(j2,j2,m3,m4)))*ope(393)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j1,m1),fp(j2,m2,m3),u(j2,m4))
 +tr(fp(j1,j1,m1),u(j2,m2),fp(j2,m3,m4)))*ope(394)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j1,m1),fm(j2,m2,m3),u(j2,m4))
 +tr(fm(j1,j1,m1),u(j2,m2),fm(j2,m3,m4)))*ope(395)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j1,m1),u(j2),fp(j2,m2,m3),u(m4))-I*tr(fm(j1,j1,m1),u(m2),fp(j2,m3,m4),u(j2)))*ope(396)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j1,m1),fp(j2,m2,m3),u(j2),u(m4))-I*tr(fm(j1,j1,m1),u(m2),u(j2),fp(j2,m3,m4)))*ope(397)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j1,m1),fp(j2,j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,j1,m1),u(m2),u(m3),fp(j2,j2,m4)))*ope(398)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j1,j2),u(j1,m3),u(j2,m4))-I*tr(fm(m1,m2),u(j1,m3),u(j2,m4),fp(j1,j2)))*ope(399)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1,j2),fp(m2,m3),u(j2,m4))-I*tr(fm(j1,m1),u(j2,m2),fp(m3,m4),u(j1,j2)))*ope(400)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2),fp(j2,j1,m3),u(j2,m4))
 +I*tr(fm(j1,m1),u(j2,m2),fp(j2,j1,m3),u(m4)))*ope(401)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j2,m2,m3),u(j1,m4))-I*tr(fm(j1,m1),u(j1,m2),fp(j2,m3,m4),u(j2)))*ope(402)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j1,m2,m3),u(j2,m4))-I*tr(fm(j1,m1),u(j2,m2),fp(j1,m3,m4),u(j2)))*ope(403)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),fp(j2,m2,m3),u(j2,m4))-I*tr(fm(j1,m1),u(j2,m2),fp(j2,m3,m4),u(j1)))*ope(404)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2,m3),u(j1,j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j1,j2),fp(j2,m3,m4)))*ope(405)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2,m3),u(j1),u(j2,m4))-I*tr(fm(j1,m1),u(j2,m2),u(j1),fp(j2,m3,m4)))*ope(406)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,j2,m2),u(j1,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j1,m3),fp(j2,j2,m4)))*ope(407)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,j2,m2),u(m3),u(j1,m4))
 +I*tr(fm(j1,m1),u(j1,m2),u(m3),fp(j2,j2,m4)))*ope(408)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,j1,m2),u(j2,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2,m3),fp(j2,j1,m4)))*ope(409)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,j1,m2),u(m3),u(j2,m4))
 +I*tr(fm(j1,m1),u(j2,m2),u(m3),fp(j2,j1,m4)))*ope(410)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2,m2),u(j2,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2,m3),fp(j1,j2,m4)))*ope(411)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2,m2),u(m3),u(j2,m4))
 +I*tr(fm(j1,m1),u(j2,m2),u(m3),fp(j1,j2,m4)))*ope(412)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j1,m3),u(j2,m4))
 +I*tr(fm(j1,m1),u(j2,m2),u(j1,m3),fp(j2,m4)))*ope(413)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),u(j2,m3),u(j2,m4))
 +I*tr(fm(j1,m1),u(j2,m2),u(j2,m3),fp(j1,m4)))*ope(414)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1),fp(j1,m2,m3),u(j2,m4))-I*tr(fm(j1,j2),u(j1,m1),fp(j2,m2,m3),u(m4)))*ope(415)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1,m2),u(j2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(j1,m2),fp(j2,m3,m4)))*ope(416)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1,m2),u(m3),u(j2,m4))-I*tr(fm(j1,j2),u(j1,m1),u(m2),fp(j2,m3,m4)))*ope(417)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(m1,m2),u(j1,m3),u(j2,m4))-I*tr(fm(j1,j2),u(j1,m1),u(j2,m2),fp(m3,m4)))*ope(418)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(m2),fp(j1,j2,m3),u(j2),u(m4))-tr(fp(j1,m1),u(m2),u(j2),fp(j1,j2,m3),u(m4)))*ope(419)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2),fp(j1,m2,m3),u(j2),u(m4))
 +tr(fp(j1,m1),u(m2),u(j2),fp(j1,m3,m4),u(j2)))*ope(420)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),fp(j2,m2),u(j2,m3),u(m4))
 +tr(fp(j1,m1),u(j2),fp(j2,m2),u(m3),u(j1,m4)))*ope(421)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2),fp(j1,m2),u(m3),u(j2,m4))
 +tr(fp(j1,m1),u(j2),fp(j1,m2),u(j2,m3),u(m4)))*ope(422)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),u(j2,m2),fp(j2,m3),u(m4))-tr(fp(j1,m1),u(m2),fp(j2,m3),u(j2,m4),u(j1)))*ope(423)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),u(m2),fp(j2,m3),u(j2,m4))-tr(fp(j1,m1),u(m2),u(j2),fp(j2,m3),u(j1,m4)))*ope(424)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),fp(j2,m2,m3),u(j2),u(m4))
 +tr(fp(j1,m1),u(m2),u(j2),fp(j2,m3,m4),u(j1)))*ope(425)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),fp(j2,j2,m2),u(m3),u(m4))-tr(fp(j1,m1),u(m2),u(m3),fp(j2,j2,m4),u(j1)))*ope(426)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),fp(j2,m2),u(m3),u(j2,m4))
 +tr(fp(j1,m1),u(j2),fp(j2,m2),u(j1,m3),u(m4)))*ope(427)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2,m3),u(j1),u(j2),u(m4))
 +tr(fp(j1,m1),u(m2),u(j2),u(j1),fp(j2,m3,m4)))*ope(428)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j1,m2,m3),u(j2),u(j2),u(m4))
 +tr(fp(j1,m1),u(m2),u(j2),u(j2),fp(j1,m3,m4)))*ope(429)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j1,j2,m2),u(j2),u(m3),u(m4))-tr(fp(j1,m1),u(m2),u(m3),u(j2),fp(j1,j2,m4)))*ope(430)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(m3),u(j1),u(j2,m4))
 +tr(fp(j1,m1),fp(j2,m2),u(j1,m3),u(j2),u(m4)))*ope(431)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(j2),u(j1,m3),u(m4))
 +tr(fp(j1,m1),fp(j2,m2),u(m3),u(j2,m4),u(j1)))*ope(432)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(j2),u(m3),u(j1,m4))
 +tr(fp(j1,m1),fp(j2,m2),u(j2,m3),u(m4),u(j1)))*ope(433)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(j1),u(j2,m3),u(m4))
 +tr(fp(j1,m1),fp(j2,m2),u(m3),u(j1,m4),u(j2)))*ope(434)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(j1),u(m3),u(j2,m4))
 +tr(fp(j1,m1),fp(j2,m2),u(j1,m3),u(m4),u(j2)))*ope(435)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j1,m2),u(j2),u(m3),u(j2,m4))
 +tr(fp(j1,m1),fp(j1,m2),u(j2,m3),u(m4),u(j2)))*ope(436)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),u(j1),fp(m2,m3),u(j2,m4))
 +tr(fp(j1,j2),u(j1,m1),fp(m2,m3),u(j2),u(m4)))*ope(437)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),u(m2),fp(j1,m3),u(j2,m4))-tr(fp(j1,j2),u(j1,m1),fp(j2,m2),u(m3),u(m4)))*ope(438)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),fp(j1,m2),u(j2,m3),u(m4))-tr(fp(j1,j2),u(m1),u(j1,m2),fp(j2,m3),u(m4)))*ope(439)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2),u(j1,m3),u(j2),u(m4))
 +tr(fp(j1,j2),u(m1),u(j1),u(j2,m2),fp(m3,m4)))*ope(440)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),fp(j1,m2,m3),u(j2),u(m4))
 +tr(fp(j1,j2),u(m1),u(j1),fp(j2,m2,m3),u(m4)))*ope(441)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),fp(j1,j2,m2),u(m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(m2),fp(j1,j2,m3),u(m4)))*ope(442)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),fp(j1,m2),u(m3),u(j2,m4))-tr(fp(j1,j2),u(j1,m1),u(m2),fp(j2,m3),u(m4)))*ope(443)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j1),u(j2,m1),fp(m2,m3),u(m4))
 +tr(fp(j1,j2),u(m1),fp(m2,m3),u(j1,m4),u(j2)))*ope(444)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2),u(j1,m3),u(m4),u(j2))
 +tr(fp(j1,j2),u(j1),u(m1),u(j2,m2),fp(m3,m4)))*ope(445)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j1),fp(j2,m1,m2),u(m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(m2),fp(j1,m3,m4),u(j2)))*ope(446)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j1),fp(m1,m2),u(m3),u(j2,m4))
 +tr(fp(j1,j2),u(j1,m1),u(m2),fp(m3,m4),u(j2)))*ope(447)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,m1,m2),u(m3),u(j2),u(m4))
 +tr(fp(j1,j2),u(m1),u(j1),u(m2),fp(j2,m3,m4)))*ope(448)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,m1,m2),u(j2),u(m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(m2),u(j1),fp(j2,m3,m4)))*ope(449)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,j2,m1),u(m2),u(m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(m2),u(m3),fp(j1,j2,m4)))*ope(450)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2),u(j1),u(j2,m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(j1,m2),u(j2),fp(m3,m4)))*ope(451)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2),u(j1),u(m3),u(j2,m4))
 +tr(fp(j1,j2),u(j1,m1),u(m2),u(j2),fp(m3,m4)))*ope(452)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,m1),u(m2),u(j2,m3),u(m4))-tr(fp(j1,j2),u(m1),u(j1,m2),u(m3),fp(j2,m4)))*ope(453)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,m1),u(m2),u(m3),u(j2,m4))-tr(fp(j1,j2),u(j1,m1),u(m2),u(m3),fp(j2,m4)))*ope(454)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2),fm(j1,j2,m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),fm(j1,j2,m3),u(m4)))*ope(455)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),fm(j1,m2,m3),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),fm(j1,m3,m4),u(j2)))*ope(456)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fm(j2,m2),u(j2,m3),u(m4))
 +tr(fm(j1,m1),u(j2),fm(j2,m2),u(m3),u(j1,m4)))*ope(457)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),fm(j1,m2),u(m3),u(j2,m4))
 +tr(fm(j1,m1),u(j2),fm(j1,m2),u(j2,m3),u(m4)))*ope(458)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2,m2),fm(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fm(j2,m3),u(j2,m4),u(j1)))*ope(459)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),fm(j2,m3),u(j2,m4))-tr(fm(j1,m1),u(m2),u(j2),fm(j2,m3),u(j1,m4)))*ope(460)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fm(j2,m2,m3),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),fm(j2,m3,m4),u(j1)))*ope(461)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fm(j2,j2,m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),fm(j2,j2,m4),u(j1)))*ope(462)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fm(j2,m2),u(m3),u(j2,m4))
 +tr(fm(j1,m1),u(j2),fm(j2,m2),u(j1,m3),u(m4)))*ope(463)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2,m3),u(j1),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),u(j1),fm(j2,m3,m4)))*ope(464)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j1,m2,m3),u(j2),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),u(j2),fm(j1,m3,m4)))*ope(465)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j1,j2,m2),u(j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j2),fm(j1,j2,m4)))*ope(466)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(m3),u(j1),u(j2,m4))
 +tr(fm(j1,m1),fm(j2,m2),u(j1,m3),u(j2),u(m4)))*ope(467)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(j2),u(j1,m3),u(m4))
 +tr(fm(j1,m1),fm(j2,m2),u(m3),u(j2,m4),u(j1)))*ope(468)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(j2),u(m3),u(j1,m4))
 +tr(fm(j1,m1),fm(j2,m2),u(j2,m3),u(m4),u(j1)))*ope(469)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(j1),u(j2,m3),u(m4))
 +tr(fm(j1,m1),fm(j2,m2),u(m3),u(j1,m4),u(j2)))*ope(470)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(j1),u(m3),u(j2,m4))
 +tr(fm(j1,m1),fm(j2,m2),u(j1,m3),u(m4),u(j2)))*ope(471)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j1,m2),u(j2),u(m3),u(j2,m4))
 +tr(fm(j1,m1),fm(j1,m2),u(j2,m3),u(m4),u(j2)))*ope(472)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),u(j1),fm(m2,m3),u(j2,m4))
 +tr(fm(j1,j2),u(j1,m1),fm(m2,m3),u(j2),u(m4)))*ope(473)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),u(m2),fm(j1,m3),u(j2,m4))-tr(fm(j1,j2),u(j1,m1),fm(j2,m2),u(m3),u(m4)))*ope(474)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),fm(j1,m2),u(j2,m3),u(m4))-tr(fm(j1,j2),u(m1),u(j1,m2),fm(j2,m3),u(m4)))*ope(475)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1,m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),u(j2,m2),fm(m3,m4)))*ope(476)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),fm(j1,m2,m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),fm(j2,m2,m3),u(m4)))*ope(477)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),fm(j1,j2,m2),u(m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(m2),fm(j1,j2,m3),u(m4)))*ope(478)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),fm(j1,m2),u(m3),u(j2,m4))-tr(fm(j1,j2),u(j1,m1),u(m2),fm(j2,m3),u(m4)))*ope(479)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),u(j2,m1),fm(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fm(m2,m3),u(j1,m4),u(j2)))*ope(480)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1,m3),u(m4),u(j2))
 +tr(fm(j1,j2),u(j1),u(m1),u(j2,m2),fm(m3,m4)))*ope(481)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),fm(j2,m1,m2),u(m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(m2),fm(j1,m3,m4),u(j2)))*ope(482)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),fm(m1,m2),u(m3),u(j2,m4))
 +tr(fm(j1,j2),u(j1,m1),u(m2),fm(m3,m4),u(j2)))*ope(483)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1,m2),u(m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),u(m2),fm(j2,m3,m4)))*ope(484)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1,m2),u(j2),u(m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(m2),u(j1),fm(j2,m3,m4)))*ope(485)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,j2,m1),u(m2),u(m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(m2),u(m3),fm(j1,j2,m4)))*ope(486)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1),u(j2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1,m2),u(j2),fm(m3,m4)))*ope(487)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1),u(m3),u(j2,m4))
 +tr(fm(j1,j2),u(j1,m1),u(m2),u(j2),fm(m3,m4)))*ope(488)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),u(m2),u(j2,m3),u(m4))-tr(fm(j1,j2),u(m1),u(j1,m2),u(m3),fm(j2,m4)))*ope(489)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),u(m2),u(m3),u(j2,m4))-tr(fm(j1,j2),u(j1,m1),u(m2),u(m3),fm(j2,m4)))*ope(490)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1),fp(j1,m3),u(j2),u(j2),u(m4))
 +I*tr(fm(m1,m2),u(m3),u(j1),u(j1),fp(j2,m4),u(j2)))*ope(491)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1),fp(j1,j2),u(m3),u(j2),u(m4))-I*tr(fm(m1,m2),u(m3),u(j1),u(m4),fp(j1,j2),u(j2)))*ope(492)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1),fp(j1,j2),u(j2),u(m3),u(m4))-I*tr(fm(m1,m2),u(m3),u(m4),u(j1),fp(j1,j2),u(j2)))*ope(493)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j1,m3),u(j1),u(j2),u(j2),u(m4))
 +I*tr(fm(m1,m2),u(m3),u(j1),u(j1),u(j2),fp(j2,m4)))*ope(494)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j1,j2),u(j1),u(m3),u(j2),u(m4))-I*tr(fm(m1,m2),u(m3),u(j1),u(m4),u(j2),fp(j1,j2)))*ope(495)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j1,j2),u(j1),u(j2),u(m3),u(m4))-I*tr(fm(m1,m2),u(m3),u(m4),u(j1),u(j2),fp(j1,j2)))*ope(496)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2),fp(j1,m3),u(j2),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(j2),fp(j1,m3),u(m4)))*ope(497)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2),fp(j1,j2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),fp(j1,j2),u(m4)))*ope(498)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2),fp(j1,j2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),fp(j1,j2),u(m4)))*ope(499)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),u(j2),fp(j1,m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),fp(j1,m4),u(j2),u(j2)))*ope(500)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),u(j1),fp(m2,m3),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),fp(m3,m4),u(j1),u(j2)))*ope(501)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),u(j1),fp(j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),fp(j2,m4),u(j1),u(j2)))*ope(502)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(m2,m3),u(j1),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),u(j1),fp(m3,m4),u(j2)))*ope(503)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j2,m2),u(m3),u(j1),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j1),u(m3),fp(j2,m4),u(j2)))*ope(504)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j2,m2),u(j1),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j1),fp(j2,m4),u(j2)))*ope(505)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j1,m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),fp(j1,m4),u(j2)))*ope(506)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),fp(j1,m4),u(j2)))*ope(507)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j1,j2),u(m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(m4),fp(j1,j2),u(j2)))*ope(508)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),u(m2),fp(j2,m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),fp(j2,m3),u(m4),u(j1)))*ope(509)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),u(j2),fp(m2,m3),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),fp(m3,m4),u(j2),u(j1)))*ope(510)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),u(j2),fp(j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),fp(j2,m4),u(j2),u(j1)))*ope(511)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),fp(m2,m3),u(j2),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),u(j2),fp(m3,m4),u(j1)))*ope(512)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),fp(j2,m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),fp(j2,m4),u(j1)))*ope(513)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),fp(j2,m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),fp(j2,m4),u(j1)))*ope(514)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(m2,m3),u(j1),u(j2),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),u(j2),u(j1),fp(m3,m4)))*ope(515)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(m3),u(j1),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(j1),u(m3),fp(j2,m4)))*ope(516)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j2),u(m3),u(j1),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j1),u(m3),u(j2),fp(j2,m4)))*ope(517)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j2),u(j1),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j1),u(j2),fp(j2,m4)))*ope(518)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j1),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),u(j1),fp(j2,m4)))*ope(519)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j1),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),u(j1),fp(j2,m4)))*ope(520)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),u(m3),u(j2),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(j2),u(m3),fp(j1,m4)))*ope(521)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),u(j2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),u(j2),fp(j1,m4)))*ope(522)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),u(j2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),u(j2),fp(j1,m4)))*ope(523)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),u(m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),u(m4),fp(j1,j2)))*ope(524)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),u(m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),u(m4),fp(j1,j2)))*ope(525)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),u(j2),u(m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j2),fp(j1,j2)))*ope(526)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1),fp(j1,m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(j1),u(m2),fp(j2,m3),u(m4)))*ope(527)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1),fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),u(j1),fp(j2,m3),u(m4)))*ope(528)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1),fp(j1,j2),u(m2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),u(m3),fp(j1,j2),u(m4)))*ope(529)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),u(m1),fp(j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),fp(j1,m3),u(m4),u(j2)))*ope(530)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),u(j2),fp(m1,m2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),fp(m3,m4),u(j1),u(j2)))*ope(531)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),fp(m1,m2),u(m3),u(j2),u(m4))-I*tr(fm(j1,j2),u(m1),u(j1),u(m2),fp(m3,m4),u(j2)))*ope(532)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),fp(m1,m2),u(j2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),u(j1),fp(m3,m4),u(j2)))*ope(533)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),fp(j2,m1),u(m2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),u(m3),fp(j1,m4),u(j2)))*ope(534)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(m1,m2),u(j1),u(m3),u(j2),u(m4))-I*tr(fm(j1,j2),u(m1),u(j1),u(m2),u(j2),fp(m3,m4)))*ope(535)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(m1,m2),u(j1),u(j2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),u(j1),u(j2),fp(m3,m4)))*ope(536)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),u(m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(j1),u(m2),u(m3),fp(j2,m4)))*ope(537)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),u(m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),u(j1),u(m3),fp(j2,m4)))*ope(538)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),u(j2),u(m2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),u(m3),u(j1),fp(j2,m4)))*ope(539)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,j2),u(m1),u(m2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),u(m3),u(m4),fp(j1,j2)))*ope(540)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j1,m1),fp(j2,m2),fp(j2,m3,m4))
 +tr(fm(j1,j1,m1),fp(j2,m2,m3),fp(j2,m4)))*ope(541)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2,m2),fp(j2,m3,m4))
 +tr(fm(j1,m1),fp(j2,m2,m3),fp(j1,j2,m4)))*ope(542)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),fp(j1,m2),fp(j2,j2,m3),u(m4))-I*tr(fp(j1,m1),fp(j1,m2),u(m3),fp(j2,j2,m4)))*ope(543)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(m1,m2),u(j1),fp(j2,m3,m4))
 +I*tr(fp(j1,j2),fp(j1,m1,m2),u(j2),fp(m3,m4)))*ope(544)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1,m2),fp(j2,m3),u(m4))-I*tr(fp(j1,j2),u(m1),fp(j1,m2),fp(j2,m3,m4)))*ope(545)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,j2,m1),fp(m2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),fp(m2,m3),fp(j1,j2,m4)))*ope(546)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1),u(j2,m2),fp(m3,m4))-I*tr(fp(j1,j2),fp(m1,m2),u(j1,m3),fp(j2,m4)))*ope(547)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(m1,m2),fp(j1,j2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),fp(j1,j2,m2),fp(m3,m4)))*ope(548)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1),fp(j2,m2,m3),u(m4))-I*tr(fp(j1,j2),u(m1),fp(j1,m2,m3),fp(j2,m4)))*ope(549)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1),fp(m2,m3),u(j2,m4))-I*tr(fp(j1,j2),u(j1,m1),fp(m2,m3),fp(j2,m4)))*ope(550)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),fm(j2,j2,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),fm(j2,j2,m3),fp(j1,m4)))*ope(551)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),fm(j2,m2,m3),u(m4))-I*tr(fm(j1,m1),u(m2),fm(j2,m3,m4),fp(j1,j2)))*ope(552)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),fm(m2,m3),u(j2,m4))-I*tr(fm(j1,m1),u(j2,m2),fm(m3,m4),fp(j1,j2)))*ope(553)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j1,j2,m2),fp(j2,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),fp(j2,m3),fm(j1,j2,m4)))*ope(554)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j2,m2),fp(j2,j1,m3),u(m4))-I*tr(fm(j1,m1),fm(j2,m2),u(m3),fp(j1,j2,m4)))*ope(555)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j2,m2),fp(j1,j2,m3),u(m4))-I*tr(fm(j1,m1),fm(j2,m2),u(m3),fp(j2,j1,m4)))*ope(556)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j2,m2),fp(j1,m3),u(j2,m4))-I*tr(fm(j1,m1),fm(j2,m2),u(j1,m3),fp(j2,m4)))*ope(557)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j1,m2),fp(j2,j2,m3),u(m4))-I*tr(fm(j1,m1),fm(j1,m2),u(m3),fp(j2,j2,m4)))*ope(558)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(m1,m2),u(j1),fp(j2,m3,m4))
 +I*tr(fm(j1,j2),fp(j1,m1,m2),u(j2),fm(m3,m4)))*ope(559)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1,m2),fm(j2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),fm(j1,m2),fp(j2,m3,m4)))*ope(560)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(m1,m2),u(m3),fp(j1,j2,m4))
 +I*tr(fm(j1,j2),fp(j1,j2,m1),u(m2),fm(m3,m4)))*ope(561)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,j2,m1),fm(m2,m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),fm(m2,m3),fp(j1,j2,m4)))*ope(562)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(m1,m2),fm(j1,j2,m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),fm(j1,j2,m2),fp(m3,m4)))*ope(563)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(m1,m2),u(j1,m3),fp(j2,m4))-I*tr(fm(j1,j2),fp(j1,m1),u(j2,m2),fm(m3,m4)))*ope(564)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1,m2),u(m3),fp(j2,m4))-I*tr(fm(j1,j2),fp(j1,m1),u(m2),fm(j2,m3,m4)))*ope(565)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),fm(j2,m2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),fm(j1,m2,m3),fp(j2,m4)))*ope(566)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),fm(m2,m3),u(j2,m4))-I*tr(fm(j1,j2),u(j1,m1),fm(m2,m3),fp(j2,m4)))*ope(567)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1,m2),fp(j2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),fp(j1,m2),fm(j2,m3,m4)))*ope(568)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,j2,m1),fp(m2,m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),fp(m2,m3),fm(j1,j2,m4)))*ope(569)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(m1,m2),fp(j1,j2,m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),fp(j1,j2,m2),fm(m3,m4)))*ope(570)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1),fp(j2,m2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),fp(j1,m2,m3),fm(j2,m4)))*ope(571)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1),fp(m2,m3),u(j2,m4))-I*tr(fm(j1,j2),u(j1,m1),fp(m2,m3),fm(j2,m4)))*ope(572)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),fp(j1,j2),u(j1),fp(j2,m3),u(m4))
 +tr(fm(m1,m2),u(m3),fp(j1,m4),u(j2),fp(j1,j2)))*ope(573)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),fp(j1,j2),fp(j1,j2),u(m3),u(m4))-tr(fm(m1,m2),u(m3),u(m4),fp(j1,j2),fp(j1,j2)))*ope(574)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),fp(j1,j2),fp(m2,m3),u(m4))
 +tr(fm(j1,m1),u(m2),fp(m3,m4),fp(j1,j2),u(j2)))*ope(575)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fp(j2,m2),fp(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j2,m3),fp(j2,m4),u(j1)))*ope(576)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),u(j2),fp(j1,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j1,m3),u(j2),fp(j2,m4)))*ope(577)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),u(j1),fp(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j2,m3),u(j1),fp(j2,m4)))*ope(578)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),fp(j1,m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),fp(j1,m3),fp(j2,m4)))*ope(579)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),fp(j1,j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),fp(j1,j2),fp(j2,m4)))*ope(580)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,m2),u(j2),fp(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j2,m3),u(j2),fp(j1,m4)))*ope(581)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,m2),fp(j2,m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),fp(j2,m3),fp(j1,m4)))*ope(582)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),u(m2),u(j2),fp(m3,m4))
 +tr(fm(j1,m1),fp(m2,m3),u(j2),u(m4),fp(j1,j2)))*ope(583)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),u(m2),fp(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j2,m3),u(m4),fp(j1,j2)))*ope(584)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),u(j2),u(m2),fp(m3,m4))
 +tr(fm(j1,m1),fp(m2,m3),u(m4),u(j2),fp(j1,j2)))*ope(585)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),u(j2),fp(m2,m3),u(m4))
 +tr(fm(j1,m1),u(m2),fp(m3,m4),u(j2),fp(j1,j2)))*ope(586)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),fp(m2,m3),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),fp(m3,m4),fp(j1,j2)))*ope(587)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),fp(j2,m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),fp(j2,m4),fp(j1,j2)))*ope(588)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),fp(j2,m1),fp(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fp(m2,m3),fp(j1,m4),u(j2)))*ope(589)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(m1,m2),u(j1),fp(j2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fp(j1,m2),u(j2),fp(m3,m4)))*ope(590)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(m1,m2),fp(j1,j2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),fp(j1,j2),fp(m3,m4)))*ope(591)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,m1),u(m2),fp(j2,m3),u(m4))-tr(fm(j1,j2),u(m1),fp(j1,m2),u(m3),fp(j2,m4)))*ope(592)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,m1),u(j2),fp(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fp(m2,m3),u(j1),fp(j2,m4)))*ope(593)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,m1),fp(m2,m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),fp(m2,m3),fp(j2,m4)))*ope(594)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,m1),fp(j2,m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),fp(j1,m3),fp(j2,m4)))*ope(595)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,j2),u(m1),u(m2),fp(m3,m4))-tr(fm(j1,j2),fp(m1,m2),u(m3),u(m4),fp(j1,j2)))*ope(596)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,j2),u(m1),fp(m2,m3),u(m4))-tr(fm(j1,j2),u(m1),fp(m2,m3),u(m4),fp(j1,j2)))*ope(597)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,j2),fp(m1,m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),fp(m3,m4),fp(j1,j2)))*ope(598)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1),fm(j2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fm(j1,m2),u(j2),fm(m3,m4)))*ope(599)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),u(m2),fm(j2,m3),u(m4))-tr(fm(j1,j2),u(m1),fm(j1,m2),u(m3),fm(j2,m4)))*ope(600)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),u(j2),fm(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fm(m2,m3),u(j1),fm(j2,m4)))*ope(601)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),fm(m2,m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),fm(m2,m3),fm(j2,m4)))*ope(602)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),fm(j2,m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),fm(j1,m3),fm(j2,m4)))*ope(603)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,j2),fm(m1,m2),u(m3),u(m4))-tr(fm(j1,j2),fm(j1,j2),u(m1),u(m2),fm(m3,m4)))*ope(604)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),fp(j2,m2),fp(m3,m4))-I*tr(fm(j1,m1),fp(m2,m3),fp(j2,m4),fp(j1,j2)))*ope(605)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,j2),fp(m1,m2),fp(m3,m4))-I*tr(fm(j1,j2),fp(m1,m2),fp(m3,m4),fp(j1,j2)))*ope(606)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1),fm(j2,m2),fp(m3,m4))-I*tr(fm(j1,j2),fp(m1,m2),fm(j1,m3),fm(j2,m4)))*ope(607)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,j2),fm(m1,m2),fp(m3,m4))-I*tr(fm(j1,j2),fm(j1,j2),fp(m1,m2),fm(m3,m4)))*ope(608)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(m1,m2),u(j1,m3))*tr(u(j1),u(m4)))*ope(609)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1))*tr(fm(m1,m2),u(m3))*tr(u(j1),u(m4)))*ope(610)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1))*tr(fm(j1,m2),u(m3))*tr(u(j1),u(m4)))*ope(611)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1))*tr(fm(m2,m3),u(m4))*tr(u(j1),u(j1)))*ope(612)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(j1,m1),u(m2))*tr(u(j1),u(m3),u(m4)))*ope(613)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(fm(m1,m2),u(m3))*tr(u(j1),u(j1),u(m4)))*ope(614)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(u(j1),u(j1))*tr(fp(m1,m2),u(m3),u(m4)))*ope(615)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(u(j1),u(m1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(616)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(u(j1),u(m1))*tr(fm(m2,m3),u(j1),u(m4))
 +tr(chip)*tr(u(j1),u(m1))*tr(fm(m2,m3),u(m4),u(j1)))*ope(617)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1))*tr(fm(m1,m2),u(m3))*tr(u(j1),u(m4)))*ope(618)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fm(j1,m2),u(m3))*tr(u(j1),u(m4)))*ope(619)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fm(m2,m3),u(m4))*tr(u(j1),u(j1)))*ope(620)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(m1,m2),fp(m3,m4))*tr(u(j1),u(j1)))*ope(621)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(m1,m2),fm(m3,m4))*tr(u(j1),u(j1)))*ope(622)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(j1,m1),u(j1))*tr(fp(m2,m3),u(m4)))*ope(623)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(j1,m1),u(m2))*tr(fp(j1,m3),u(m4)))*ope(624)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),u(j1))*tr(fm(m2,m3),u(m4)))*ope(625)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),u(m2))*tr(fm(j1,m3),u(m4)))*ope(626)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(chip,u(m1))*tr(fm(m2,m3),u(m4)))*ope(627)
 + e_(m1,m2,m3,m4)*OP(tr(chim(m1))*tr(fp(j1,j1,m2),u(m3),u(m4)))*ope(628)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1))*tr(fp(m1,m2),u(m3),u(j1,m4))
 +tr(chim(j1))*tr(fp(m1,m2),u(j1,m3),u(m4)))*ope(629)
 + e_(m1,m2,m3,m4)*OP(tr(chim(m1))*tr(fp(j1,m2),u(m3),u(j1,m4))
 +tr(chim(m1))*tr(fp(j1,m2),u(j1,m3),u(m4)))*ope(630)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1))*tr(fm(j1,m2),u(m3),u(j1,m4))-tr(chip(m1))*tr(fm(j1,m2),u(j1,m3),u(m4)))*ope(631)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1),fm(j1,m2,m3))*tr(u(j1),u(m4)))*ope(632)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1),u(m2))*tr(fm(j1,j1,m3),u(m4)))*ope(633)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1),u(j1,j1))*tr(fm(m2,m3),u(m4)))*ope(634)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),u(j1,m1))*tr(fm(m2,m3),u(m4)))*ope(635)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1),u(m2))*tr(fm(j1,m3),u(j1,m4)))*ope(636)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1),u(j1,m2))*tr(fm(j1,m3),u(m4)))*ope(637)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1))*tr(fp(m1,m2),u(j1),u(m3),u(m4))
 +I*tr(chip(j1))*tr(fp(m1,m2),u(m3),u(m4),u(j1)))*ope(638)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(m1))*tr(fp(j1,m2),u(j1),u(m3),u(m4))
 +I*tr(chip(m1))*tr(fp(j1,m2),u(m3),u(m4),u(j1)))*ope(639)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(fp(j1,m1),u(m2),u(j1,m3),u(m4)))*ope(640)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(fp(j1,m1),u(m2),u(m3),u(j1,m4))
 +I*tr(chip)*tr(fp(j1,m1),u(j1,m2),u(m3),u(m4)))*ope(641)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1))*tr(fp(j1,m1),u(m2),u(m3),u(m4)))*ope(642)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(m1,m2),u(j1),u(m3),u(j1,m4))-I*tr(chim)*tr(fm(m1,m2),u(j1,m3),u(m4),u(j1)))*ope(643)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1))*tr(fm(m1,m2),u(j1),u(m3),u(m4))-I*tr(chim(j1))*tr(fm(m1,m2),u(m3),u(m4),u(j1)))*ope(644)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1))*tr(fm(j1,m2),u(j1),u(m3),u(m4))-I*tr(chim(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j1)))*ope(645)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),u(m2),u(m3),u(j1,m4))-I*tr(chim)*tr(fm(j1,m1),u(j1,m2),u(m3),u(m4)))*ope(646)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1),fp(m1,m2))*tr(u(j1),u(m3),u(m4)))*ope(647)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1,m2))*tr(u(j1),u(m3),u(m4)))*ope(648)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1),fm(m2,m3))*tr(u(j1),u(j1),u(m4)))*ope(649)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1),u(j1))*tr(fp(m1,m2),u(m3),u(m4)))*ope(650)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1,j1))*tr(fp(m1,m2),u(m3),u(m4)))*ope(651)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1))*tr(fp(j1,m2),u(m3),u(j1,m4))
 +I*tr(chip,u(m1))*tr(fp(j1,m2),u(j1,m3),u(m4)))*ope(652)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(m1),u(j1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(653)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1),u(m1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(654)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1,m1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(655)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1,m1))*tr(fm(m2,m3),u(j1),u(m4))
 +I*tr(chim,u(j1,m1))*tr(fm(m2,m3),u(m4),u(j1)))*ope(656)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1))*tr(fm(m1,m2),u(m3),u(j1,m4))-I*tr(chim,u(j1))*tr(fm(m1,m2),u(j1,m3),u(m4)))*ope(657)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1),u(m2))*tr(fm(j1,m3),u(j1),u(m4))
 +I*tr(chim(m1),u(m2))*tr(fm(j1,m3),u(m4),u(j1)))*ope(658)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1))*tr(fm(j1,m2),u(m3),u(j1,m4))-I*tr(chim,u(m1))*tr(fm(j1,m2),u(j1,m3),u(m4)))*ope(659)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2))*tr(chip,u(m3),u(j1,m4))
 +I*tr(fp(j1,m1),u(m2))*tr(chip,u(j1,m3),u(m4)))*ope(660)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j1,m1),u(m2))*tr(chip,u(m3),u(m4)))*ope(661)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(m3))*tr(chip,u(j1),u(j1,m4))-I*tr(fp(m1,m2),u(m3))*tr(chip,u(j1,m4),u(j1)))*ope(662)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1,m2),u(m3))*tr(chip,u(j1),u(m4))-I*tr(fp(j1,m1,m2),u(m3))*tr(chip,u(m4),u(j1)))*ope(663)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1,m3))*tr(chip,u(j1),u(m4))-I*tr(fp(m1,m2),u(j1,m3))*tr(chip,u(m4),u(j1)))*ope(664)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chip,fp(j1,m2,m3),u(m4))-I*tr(u(j1),u(m1))*tr(chip,u(m2),fp(j1,m3,m4)))*ope(665)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chip,fp(m2,m3),u(j1,m4))-I*tr(u(j1),u(m1))*tr(chip,u(j1,m2),fp(m3,m4)))*ope(666)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j1,m1))*tr(chip,fp(m2,m3),u(m4))-I*tr(u(j1),u(j1,m1))*tr(chip,u(m2),fp(m3,m4)))*ope(667)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(m1),u(j1,m2))*tr(chip,fp(j1,m3),u(m4))
 +I*tr(u(m1),u(j1,m2))*tr(chip,u(m3),fp(j1,m4)))*ope(668)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1))*tr(chim,u(m3),u(j1,m4))-I*tr(fm(m1,m2),u(j1))*tr(chim,u(j1,m3),u(m4)))*ope(669)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2))*tr(chim,u(m3),u(j1,m4))-I*tr(fm(j1,m1),u(m2))*tr(chim,u(j1,m3),u(m4)))*ope(670)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(m3))*tr(chim,u(j1),u(j1,m4))
 +I*tr(fm(m1,m2),u(m3))*tr(chim,u(j1,m4),u(j1)))*ope(671)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1,m2),u(m3))*tr(chim,u(j1),u(m4))
 +I*tr(fm(j1,m1,m2),u(m3))*tr(chim,u(m4),u(j1)))*ope(672)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1,m3))*tr(chim,u(j1),u(m4))
 +I*tr(fm(m1,m2),u(j1,m3))*tr(chim,u(m4),u(j1)))*ope(673)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chim,fm(j1,m2,m3),u(m4))
 +I*tr(u(j1),u(m1))*tr(chim,u(m2),fm(j1,m3,m4)))*ope(674)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chim,fm(m2,m3),u(j1,m4))
 +I*tr(u(j1),u(m1))*tr(chim,u(j1,m2),fm(m3,m4)))*ope(675)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j1,m1))*tr(chim,fm(m2,m3),u(m4))
 +I*tr(u(j1),u(j1,m1))*tr(chim,u(m2),fm(m3,m4)))*ope(676)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(m1),u(j1,m2))*tr(chim,fm(j1,m3),u(m4))-I*tr(u(m1),u(j1,m2))*tr(chim,u(m3),fm(j1,m4)))*ope(677)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(m1,m2),u(j1),u(m3),u(j1),u(m4))
 +tr(chim)*tr(fp(m1,m2),u(m3),u(j1),u(m4),u(j1)))*ope(678)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(m1,m2),u(j1),u(j1),u(m3),u(m4))
 +tr(chim)*tr(fp(m1,m2),u(m3),u(m4),u(j1),u(j1)))*ope(679)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(j1,m1),u(m2),u(j1),u(m3),u(m4))
 +tr(chim)*tr(fp(j1,m1),u(m2),u(m3),u(j1),u(m4)))*ope(680)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(j1,m1),u(j1),u(m2),u(m3),u(m4))
 +tr(chim)*tr(fp(j1,m1),u(m2),u(m3),u(m4),u(j1)))*ope(681)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(fm(m1,m2),u(j1),u(j1),u(m3),u(m4))-tr(chip)*tr(fm(m1,m2),u(m3),u(m4),u(j1),u(j1)))*ope(682)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(fm(j1,m1),u(j1),u(m2),u(m3),u(m4))-tr(chip)*tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j1)))*ope(683)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2))*tr(u(j1),u(j1),u(m3),u(m4)))*ope(684)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1))*tr(fp(m1,m2),u(j1),u(m3),u(m4))
 +tr(chim,u(j1))*tr(fp(m1,m2),u(m3),u(m4),u(j1)))*ope(685)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1))*tr(fp(j1,m2),u(j1),u(m3),u(m4))
 +tr(chim,u(m1))*tr(fp(j1,m2),u(m3),u(m4),u(j1)))*ope(686)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1))*tr(fp(j1,m1),u(m2),u(m3),u(m4)))*ope(687)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fm(m2,m3),u(j1),u(j1),u(m4))
 +tr(chip,u(m1))*tr(fm(m2,m3),u(m4),u(j1),u(j1)))*ope(688)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1))*tr(fm(m1,m2),u(j1),u(m3),u(m4))-tr(chip,u(j1))*tr(fm(m1,m2),u(m3),u(m4),u(j1)))*ope(689)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fm(j1,m2),u(j1),u(m3),u(m4))-tr(chip,u(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j1)))*ope(690)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1))*tr(chip,u(j1),u(m3),u(m4))-tr(fm(m1,m2),u(j1))*tr(chip,u(m3),u(m4),u(j1)))*ope(691)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2))*tr(chip,u(j1),u(m3),u(m4))-tr(fm(j1,m1),u(m2))*tr(chip,u(m3),u(m4),u(j1)))*ope(692)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(chip,u(j1),u(j1),u(m4))
 +tr(fm(m1,m2),u(m3))*tr(chip,u(m4),u(j1),u(j1)))*ope(693)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(chip,u(j1),fm(m2,m3),u(m4))
 +tr(u(j1),u(m1))*tr(chip,u(m2),fm(m3,m4),u(j1)))*ope(694)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(chip,fm(m2,m3),u(j1),u(m4))
 +tr(u(j1),u(m1))*tr(chip,u(m2),u(j1),fm(m3,m4)))*ope(695)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1))*tr(chip,fm(m1,m2),u(m3),u(m4))-tr(u(j1),u(j1))*tr(chip,u(m1),u(m2),fm(m3,m4)))*ope(696)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(chip,fm(j1,m2),u(m3),u(m4))-tr(u(j1),u(m1))*tr(chip,u(m2),u(m3),fm(j1,m4)))*ope(697)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1))*tr(chim,u(m2),u(m3),u(m4)))*ope(698)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1))*tr(chim,u(m1),fp(m2,m3),u(m4)))*ope(699)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(m2))*tr(chim,u(j1),u(m3),u(m4))
 +tr(fp(j1,m1),u(m2))*tr(chim,u(m3),u(m4),u(j1)))*ope(700)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(m3))*tr(chim,u(j1),u(j1),u(m4))-tr(fp(m1,m2),u(m3))*tr(chim,u(m4),u(j1),u(j1)))*ope(701)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(chim,u(j1),fp(m2,m3),u(m4))-tr(u(j1),u(m1))*tr(chim,u(m2),fp(m3,m4),u(j1)))*ope(702)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(chim,fp(m2,m3),u(j1),u(m4))-tr(u(j1),u(m1))*tr(chim,u(m2),u(j1),fp(m3,m4)))*ope(703)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1))*tr(chim,fp(m1,m2),u(m3),u(m4))
 +tr(u(j1),u(j1))*tr(chim,u(m1),u(m2),fp(m3,m4)))*ope(704)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(chim,fp(j1,m2),u(m3),u(m4))
 +tr(u(j1),u(m1))*tr(chim,u(m2),u(m3),fp(j1,m4)))*ope(705)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(m2))*tr(u(j1),u(m3),u(m4))
 +tr(chip,u(m1),fm(j1,m2))*tr(u(j1),u(m3),u(m4)))*ope(706)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),u(m2))*tr(u(j1),u(m3),u(m4))-tr(chim,u(m1),fp(j1,m2))*tr(u(j1),u(m3),u(m4)))*ope(707)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(m3))*tr(u(j1),u(j1),u(m4))
 +tr(chip,u(m1),fm(m2,m3))*tr(u(j1),u(j1),u(m4)))*ope(708)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(m3))*tr(u(j1),u(j1),u(m4))-tr(chim,u(m1),fp(m2,m3))*tr(u(j1),u(j1),u(m4)))*ope(709)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(m1))*tr(fp(m2,m3),u(j1),u(m4))-tr(chim,u(m1),u(j1))*tr(fp(m2,m3),u(m4),u(j1)))*ope(710)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(j1))*tr(fp(m1,m2),u(m3),u(m4)))*ope(711)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),u(m2))*tr(fp(j1,m3),u(j1),u(m4))
 +tr(chim,u(m1),u(m2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(712)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(m1))*tr(fp(j1,m2),u(m3),u(m4))
 +tr(chim,u(m1),u(j1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(713)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1))*tr(fm(m2,m3),u(j1),u(m4))
 +tr(chip,u(m1),u(j1))*tr(fm(m2,m3),u(m4),u(j1)))*ope(714)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1))*tr(fm(j1,m2),u(m3),u(m4))-tr(chip,u(m1),u(j1))*tr(fm(j1,m2),u(m3),u(m4)))*ope(715)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1))*tr(fp(m1,m2),fp(j1,m3,m4)))*ope(716)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1))*tr(fp(j1,m2),fp(j1,m3,m4)))*ope(717)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1))*tr(fm(m1,m2),fm(j1,m3,m4)))*ope(718)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1))*tr(fm(j1,m2),fm(j1,m3,m4)))*ope(719)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(fp(j1,m1),fp(j1,m2,m3),u(m4))
 +tr(chip)*tr(fp(j1,m1),u(m2),fp(j1,m3,m4)))*ope(720)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1))*tr(fp(j1,m1),fp(m2,m3),u(m4))
 +tr(chip(j1))*tr(fp(j1,m1),u(m2),fp(m3,m4)))*ope(721)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1))*tr(fm(m1,m2),fp(j1,m3),u(m4))
 +tr(chim(j1))*tr(fm(m1,m2),u(m3),fp(j1,m4)))*ope(722)
 + e_(m1,m2,m3,m4)*OP(tr(chim(m1))*tr(fm(j1,m2),fp(j1,m3),u(m4))
 +tr(chim(m1))*tr(fm(j1,m2),u(m3),fp(j1,m4)))*ope(723)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fm(j1,m1),fp(j1,m2,m3),u(m4))-tr(chim)*tr(fm(j1,m1),u(m2),fp(j1,m3,m4)))*ope(724)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fm(j1,m1),fp(m2,m3),u(j1,m4))-tr(chim)*tr(fm(j1,m1),u(j1,m2),fp(m3,m4)))*ope(725)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1))*tr(fm(j1,m1),fp(m2,m3),u(m4))-tr(chim(j1))*tr(fm(j1,m1),u(m2),fp(m3,m4)))*ope(726)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(fm(j1,m1),fm(j1,m2,m3),u(m4))
 +tr(chip)*tr(fm(j1,m1),u(m2),fm(j1,m3,m4)))*ope(727)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1))*tr(fm(j1,m1),fm(m2,m3),u(m4))
 +tr(chip(j1))*tr(fm(j1,m1),u(m2),fm(m3,m4)))*ope(728)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,j1,m1))*tr(fp(m2,m3),u(m4)))*ope(729)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2))*tr(fp(j1,m3),u(j1,m4)))*ope(730)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1),fp(j1,m2))*tr(fp(j1,m3),u(m4)))*ope(731)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),fp(m1,m2))*tr(fp(j1,m3),u(m4)))*ope(732)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1,m2))*tr(fp(j1,m3),u(m4)))*ope(733)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fp(j1,m2),fp(j1,m3,m4)))*ope(734)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),u(m1))*tr(fp(j1,m2),fp(m3,m4)))*ope(735)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1,m1))*tr(fp(j1,m2),fp(m3,m4)))*ope(736)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,j1,m1))*tr(fm(m2,m3),u(m4)))*ope(737)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2))*tr(fm(j1,m3),u(j1,m4)))*ope(738)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1),fm(j1,m2))*tr(fm(j1,m3),u(m4)))*ope(739)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),fm(m1,m2))*tr(fm(j1,m3),u(m4)))*ope(740)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1,m2))*tr(fm(j1,m3),u(m4)))*ope(741)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fm(j1,m2),fm(j1,m3,m4)))*ope(742)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),u(m1))*tr(fm(j1,m2),fm(m3,m4)))*ope(743)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1,m1))*tr(fm(j1,m2),fm(m3,m4)))*ope(744)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(j1,m1),u(j1),fp(m2,m3),u(m4))
 +I*tr(chim)*tr(fp(j1,m1),u(m2),fp(m3,m4),u(j1)))*ope(745)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(j1,m1),fp(m2,m3),u(j1),u(m4))
 +I*tr(chim)*tr(fp(j1,m1),u(m2),u(j1),fp(m3,m4)))*ope(746)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(j1,m1),fp(j1,m2),u(m3),u(m4)))*ope(747)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(fm(m1,m2),fp(j1,m3),u(j1),u(m4))
 +I*tr(chip)*tr(fm(m1,m2),u(m3),u(j1),fp(j1,m4)))*ope(748)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(fm(j1,m1),u(j1),fp(m2,m3),u(m4))-I*tr(chip)*tr(fm(j1,m1),u(m2),fp(m3,m4),u(j1)))*ope(749)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),u(j1),fm(m2,m3),u(m4))
 +I*tr(chim)*tr(fm(j1,m1),u(m2),fm(m3,m4),u(j1)))*ope(750)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(fm(j1,m1),fp(m2,m3),u(j1),u(m4))-I*tr(chip)*tr(fm(j1,m1),u(m2),u(j1),fp(m3,m4)))*ope(751)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(fm(j1,m1),fp(j1,m2),u(m3),u(m4))
 +I*tr(chip)*tr(fm(j1,m1),u(m2),u(m3),fp(j1,m4)))*ope(752)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),fm(m2,m3),u(j1),u(m4))
 +I*tr(chim)*tr(fm(j1,m1),u(m2),u(j1),fm(m3,m4)))*ope(753)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),fm(j1,m2),u(m3),u(m4)))*ope(754)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1))*tr(fp(m2,m3),u(j1),u(m4))
 +I*tr(chim,fp(j1,m1))*tr(fp(m2,m3),u(m4),u(j1)))*ope(755)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2))*tr(fp(j1,m3),u(j1),u(m4))
 +I*tr(chim,fp(m1,m2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(756)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(757)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1))*tr(fp(j1,m1),fp(m2,m3),u(m4))
 +I*tr(chim,u(j1))*tr(fp(j1,m1),u(m2),fp(m3,m4)))*ope(758)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1))*tr(fm(m2,m3),u(j1),u(m4))
 +I*tr(chim,fm(j1,m1))*tr(fm(m2,m3),u(m4),u(j1)))*ope(759)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1))*tr(fm(m1,m2),fp(j1,m3),u(m4))
 +I*tr(chip,u(j1))*tr(fm(m1,m2),u(m3),fp(j1,m4)))*ope(760)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2))*tr(fm(j1,m3),u(j1),u(m4))
 +I*tr(chim,fm(m1,m2))*tr(fm(j1,m3),u(m4),u(j1)))*ope(761)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1))*tr(fm(j1,m2),u(m3),u(m4)))*ope(762)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1))*tr(fm(j1,m2),fp(j1,m3),u(m4))
 +I*tr(chip,u(m1))*tr(fm(j1,m2),u(m3),fp(j1,m4)))*ope(763)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1))*tr(fm(j1,m1),fp(m2,m3),u(m4))-I*tr(chip,u(j1))*tr(fm(j1,m1),u(m2),fp(m3,m4)))*ope(764)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1))*tr(fm(j1,m1),fm(m2,m3),u(m4))
 +I*tr(chim,u(j1))*tr(fm(j1,m1),u(m2),fm(m3,m4)))*ope(765)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(m2,m3))*tr(chip,u(j1),u(m4))-I*tr(fm(j1,m1),fp(m2,m3))*tr(chip,u(m4),u(j1)))*ope(766)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1))*tr(chip,fp(m2,m3),u(m4))-I*tr(fm(j1,m1),u(j1))*tr(chip,u(m2),fp(m3,m4)))*ope(767)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1))*tr(chip,fp(j1,m3),u(m4))
 +I*tr(fm(m1,m2),u(j1))*tr(chip,u(m3),fp(j1,m4)))*ope(768)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2))*tr(chip,fp(j1,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2))*tr(chip,u(m3),fp(j1,m4)))*ope(769)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1))*tr(chip,fm(m2,m3),u(m4))-I*tr(fp(j1,m1),u(j1))*tr(chip,u(m2),fm(m3,m4)))*ope(770)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j1))*tr(chip,fm(m1,m2),fp(m3,m4))-I*tr(u(j1),u(j1))*tr(chip,fp(m1,m2),fm(m3,m4)))*ope(771)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1))*tr(chip,fm(j1,m3),u(m4))
 +I*tr(fp(m1,m2),u(j1))*tr(chip,u(m3),fm(j1,m4)))*ope(772)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2))*tr(chip,fm(j1,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2))*tr(chip,u(m3),fm(j1,m4)))*ope(773)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chip,fm(j1,m2),fp(m3,m4))-I*tr(u(j1),u(m1))*tr(chip,fp(m2,m3),fm(j1,m4)))*ope(774)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),fp(m3,m4))*tr(chim,u(j1),u(j1)))*ope(775)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fm(m3,m4))*tr(chim,u(j1),u(j1)))*ope(776)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1))*tr(chim,fp(m2,m3),u(m4))
 +I*tr(fp(j1,m1),u(j1))*tr(chim,u(m2),fp(m3,m4)))*ope(777)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1))*tr(chim,fp(j1,m3),u(m4))-I*tr(fp(m1,m2),u(j1))*tr(chim,u(m3),fp(j1,m4)))*ope(778)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2))*tr(chim,fp(j1,m3),u(m4))-I*tr(fp(j1,m1),u(m2))*tr(chim,u(m3),fp(j1,m4)))*ope(779)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chim,fp(j1,m2),fp(m3,m4))
 +I*tr(u(j1),u(m1))*tr(chim,fp(m2,m3),fp(j1,m4)))*ope(780)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1))*tr(chim,fm(m2,m3),u(m4))
 +I*tr(fm(j1,m1),u(j1))*tr(chim,u(m2),fm(m3,m4)))*ope(781)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1))*tr(chim,fm(j1,m3),u(m4))-I*tr(fm(m1,m2),u(j1))*tr(chim,u(m3),fm(j1,m4)))*ope(782)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2))*tr(chim,fm(j1,m3),u(m4))-I*tr(fm(j1,m1),u(m2))*tr(chim,u(m3),fm(j1,m4)))*ope(783)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chim,fm(j1,m2),fm(m3,m4))
 +I*tr(u(j1),u(m1))*tr(chim,fm(m2,m3),fm(j1,m4)))*ope(784)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(j1,m1),fp(j1,m2),fp(m3,m4)))*ope(785)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fm(j1,m1),fm(j1,m2),fp(m3,m4)))*ope(786)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1))*tr(fm(j1,m2),fp(m3,m4)))*ope(787)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(m1))*tr(chip,fp(m2,m3),u(m4))-I*tr(chip(m1))*tr(chip,u(m2),fp(m3,m4)))*ope(788)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(m1))*tr(chim,fm(m2,m3),u(m4))
 +I*tr(chip(m1))*tr(chim,u(m2),fm(m3,m4)))*ope(789)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip(m1))*tr(fm(m2,m3),u(m4)))*ope(790)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m4))*tr(chim(m1),fm(m2,m3)))*ope(791)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m3,m4))*tr(chim(m1),u(m2)))*ope(792)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(chip,fm(m1,m2),u(m3),u(m4))-tr(chip)*tr(chip,u(m1),u(m2),fm(m3,m4)))*ope(793)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(chim,u(m1),fp(m2,m3),u(m4)))*ope(794)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(chim,fp(m1,m2),u(m3),u(m4))
 +tr(chip)*tr(chim,u(m1),u(m2),fp(m3,m4)))*ope(795)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip)*tr(fp(m1,m2),u(m3),u(m4)))*ope(796)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2))*tr(chip,u(m3),u(m4)))*ope(797)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1))*tr(chip,fp(m2,m3),u(m4))-tr(chim,u(m1))*tr(chip,u(m2),fp(m3,m4)))*ope(798)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(chip,fm(m2,m3),u(m4))
 +tr(chip,u(m1))*tr(chip,u(m2),fm(m3,m4)))*ope(799)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(chip,chip,u(m4)))*ope(800)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2))*tr(chim,u(m3),u(m4)))*ope(801)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(chim,fp(m2,m3),u(m4))-tr(chip,u(m1))*tr(chim,u(m2),fp(m3,m4)))*ope(802)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1))*tr(chim,fm(m2,m3),u(m4))
 +tr(chim,u(m1))*tr(chim,u(m2),fm(m3,m4)))*ope(803)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(m3))*tr(chim,chip,u(m4))-tr(fp(m1,m2),u(m3))*tr(chim,u(m4),chip))*ope(804)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(chim,chim,u(m4)))*ope(805)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(chip,fm(m1,m2),fp(m3,m4))-I*tr(chip)*tr(chip,fp(m1,m2),fm(m3,m4)))*ope(806)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(chim,fp(m1,m2),fp(m3,m4)))*ope(807)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(chim,fm(m1,m2),fm(m3,m4)))*ope(808)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip)*tr(fp(m1,m2),fp(m3,m4)))*ope(809)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip)*tr(fm(m1,m2),fm(m3,m4)))*ope(810)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2))*tr(chip,fp(m3,m4)))*ope(811)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2))*tr(chip,fm(m3,m4)))*ope(812)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),fm(j1,m1,m2),u(m3),u(m4))-tr(chip(j1),u(m1),u(m2),fm(j1,m3,m4)))*ope(813)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),fm(m1,m2),u(m3),u(j1,m4))-tr(chip(j1),u(j1,m1),u(m2),fm(m3,m4)))*ope(814)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),fm(j1,m2,m3),u(j1,m4))-tr(chip,u(j1,m1),fm(j1,m2,m3),u(m4)))*ope(815)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1,m2),u(j1,m3),u(m4))-tr(chip,u(m1),u(j1,m2),fm(j1,m3,m4)))*ope(816)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1,m2),u(m3),u(j1,m4))-tr(chip,u(j1,m1),u(m2),fm(j1,m3,m4)))*ope(817)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(j1,m3),u(j1,m4))-tr(chip,u(j1,m1),u(j1,m2),fm(m3,m4)))*ope(818)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1),u(m1),fp(j1,m2,m3),u(m4)))*ope(819)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1),fp(j1,m1,m2),u(m3),u(m4))
 +tr(chim(j1),u(m1),u(m2),fp(j1,m3,m4)))*ope(820)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1),fp(m1,m2),u(m3),u(j1,m4))
 +tr(chim(j1),u(j1,m1),u(m2),fp(m3,m4)))*ope(821)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1,m1),fp(m2,m3),u(j1,m4)))*ope(822)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),fp(j1,m2,m3),u(j1,m4))
 +tr(chim,u(j1,m1),fp(j1,m2,m3),u(m4)))*ope(823)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1,m2),u(j1,m3),u(m4))
 +tr(chim,u(m1),u(j1,m2),fp(j1,m3,m4)))*ope(824)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1,m2),u(m3),u(j1,m4))
 +tr(chim,u(j1,m1),u(m2),fp(j1,m3,m4)))*ope(825)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(j1,m3),u(j1,m4))
 +tr(chim,u(j1,m1),u(j1,m2),fp(m3,m4)))*ope(826)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),u(j1),fp(m2,m3),u(j1,m4))
 +I*tr(chip,u(j1,m1),fp(m2,m3),u(j1),u(m4)))*ope(827)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),u(m2),fp(j1,m3),u(j1,m4))-I*tr(chip,u(j1,m1),fp(j1,m2),u(m3),u(m4)))*ope(828)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(j1,m2,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fp(j1,m2,m3),u(m4)))*ope(829)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(j1,j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),fp(j1,j1,m3),u(m4)))*ope(830)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(m2,m3),u(j1),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(j1),fp(m2,m3),u(m4)))*ope(831)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(j1,m2),u(j1,m3),u(m4))-I*tr(chip,u(m1),u(j1,m2),fp(j1,m3),u(m4)))*ope(832)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(j1,m2),u(m3),u(j1,m4))-I*tr(chip,u(j1,m1),u(m2),fp(j1,m3),u(m4)))*ope(833)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fp(j1,m1,m2),u(m3),u(m4))
 +I*tr(chip,u(m1),u(m2),fp(j1,m3,m4),u(j1)))*ope(834)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fp(m1,m2),u(j1,m3),u(m4))
 +I*tr(chip,u(m1),u(j1,m2),fp(m3,m4),u(j1)))*ope(835)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fp(m1,m2),u(m3),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(m2),fp(m3,m4),u(j1)))*ope(836)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1,m2),u(m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),u(m2),fp(j1,m3,m4)))*ope(837)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1,m2),u(j1),u(m3),u(m4))
 +I*tr(chip,u(m1),u(m2),u(j1),fp(j1,m3,m4)))*ope(838)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,j1,m1),u(m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),u(m3),fp(j1,j1,m4)))*ope(839)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),u(j1,m2),fp(m3,m4)))*ope(840)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(m3),u(j1),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(j1),u(m2),fp(m3,m4)))*ope(841)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1),u(j1,m3),u(m4))
 +I*tr(chip,u(m1),u(j1,m2),u(j1),fp(m3,m4)))*ope(842)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1),u(m3),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(m2),u(j1),fp(m3,m4)))*ope(843)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),u(j1,m3),fp(j1,m4)))*ope(844)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(m2),u(j1,m3),u(m4))-I*tr(chip,u(m1),u(j1,m2),u(m3),fp(j1,m4)))*ope(845)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(m2),u(m3),u(j1,m4))-I*tr(chip,u(j1,m1),u(m2),u(m3),fp(j1,m4)))*ope(846)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(j1),fm(m2,m3),u(j1,m4))-I*tr(chim,u(j1,m1),fm(m2,m3),u(j1),u(m4)))*ope(847)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2),fm(j1,m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),fm(j1,m2),u(m3),u(m4)))*ope(848)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),fm(j1,m2,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fm(j1,m2,m3),u(m4)))*ope(849)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),fm(j1,j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),fm(j1,j1,m3),u(m4)))*ope(850)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),fm(j1,m2),u(j1,m3),u(m4))
 +I*tr(chim,u(m1),u(j1,m2),fm(j1,m3),u(m4)))*ope(851)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),fm(j1,m2),u(m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(m2),fm(j1,m3),u(m4)))*ope(852)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(j1,m1,m2),u(m3),u(m4))-I*tr(chim,u(m1),u(m2),fm(j1,m3,m4),u(j1)))*ope(853)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(m1,m2),u(j1,m3),u(m4))-I*tr(chim,u(m1),u(j1,m2),fm(m3,m4),u(j1)))*ope(854)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(m1,m2),u(m3),u(j1,m4))-I*tr(chim,u(j1,m1),u(m2),fm(m3,m4),u(j1)))*ope(855)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1,m2),u(m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),u(m2),fm(j1,m3,m4)))*ope(856)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1,m2),u(j1),u(m3),u(m4))-I*tr(chim,u(m1),u(m2),u(j1),fm(j1,m3,m4)))*ope(857)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,j1,m1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),fm(j1,j1,m4)))*ope(858)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),u(j1,m2),fm(m3,m4)))*ope(859)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(m3),u(j1),u(j1,m4))-I*tr(chim,u(j1,m1),u(j1),u(m2),fm(m3,m4)))*ope(860)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1),u(j1,m3),u(m4))-I*tr(chim,u(m1),u(j1,m2),u(j1),fm(m3,m4)))*ope(861)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1),u(m3),u(j1,m4))-I*tr(chim,u(j1,m1),u(m2),u(j1),fm(m3,m4)))*ope(862)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(j1,m3),fm(j1,m4)))*ope(863)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(m2),u(j1,m3),u(m4))
 +I*tr(chim,u(m1),u(j1,m2),u(m3),fm(j1,m4)))*ope(864)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(m2),u(m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(m2),u(m3),fm(j1,m4)))*ope(865)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),fm(m2,m3),u(j1),u(j1),u(m4))-tr(chip,u(m1),u(j1),u(j1),fm(m2,m3),u(m4)))*ope(866)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),fm(j1,m2),u(m3),u(j1),u(m4))
 +tr(chip,u(m1),u(j1),u(m2),fm(j1,m3),u(m4)))*ope(867)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),fm(j1,m2),u(j1),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(j1),fm(j1,m3),u(m4)))*ope(868)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1),fm(j1,m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),fm(j1,m3),u(m4),u(j1)))*ope(869)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(j1),fm(m1,m2),u(m3),u(m4))-tr(chip,u(m1),u(m2),fm(m3,m4),u(j1),u(j1)))*ope(870)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),fm(m1,m2),u(m3),u(j1),u(m4))-tr(chip,u(m1),u(j1),u(m2),fm(m3,m4),u(j1)))*ope(871)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),fm(m1,m2),u(j1),u(m3),u(m4))-tr(chip,u(m1),u(m2),u(j1),fm(m3,m4),u(j1)))*ope(872)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),fm(j1,m1),u(m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(m3),fm(j1,m4),u(j1)))*ope(873)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(m3),u(j1),u(j1),u(m4))-tr(chip,u(m1),u(j1),u(j1),u(m2),fm(m3,m4)))*ope(874)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(j1),u(m3),u(j1),u(m4))-tr(chip,u(m1),u(j1),u(m2),u(j1),fm(m3,m4)))*ope(875)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(j1),u(j1),u(m3),u(m4))-tr(chip,u(m1),u(m2),u(j1),u(j1),fm(m3,m4)))*ope(876)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(m2),u(m3),u(j1),u(m4))
 +tr(chip,u(m1),u(j1),u(m2),u(m3),fm(j1,m4)))*ope(877)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(m2),u(j1),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(j1),u(m3),fm(j1,m4)))*ope(878)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(j1),u(m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(m3),u(j1),fm(j1,m4)))*ope(879)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),u(j1),fp(j1,m2),u(m3),u(m4))-tr(chim,u(m1),u(m2),fp(j1,m3),u(j1),u(m4)))*ope(880)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),fp(m2,m3),u(j1),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),u(j1),fp(m2,m3),u(m4)))*ope(881)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),fp(j1,m2),u(m3),u(j1),u(m4))-tr(chim,u(m1),u(j1),u(m2),fp(j1,m3),u(m4)))*ope(882)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),fp(j1,m2),u(j1),u(m3),u(m4))-tr(chim,u(m1),u(m2),u(j1),fp(j1,m3),u(m4)))*ope(883)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(m1),fp(m2,m3),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),fp(m2,m3),u(m4),u(j1)))*ope(884)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(m1),fp(j1,m2),u(m3),u(m4))-tr(chim,u(m1),u(m2),fp(j1,m3),u(m4),u(j1)))*ope(885)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(j1),fp(m1,m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),fp(m3,m4),u(j1),u(j1)))*ope(886)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),fp(m1,m2),u(m3),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),u(m2),fp(m3,m4),u(j1)))*ope(887)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),fp(m1,m2),u(j1),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),u(j1),fp(m3,m4),u(j1)))*ope(888)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),fp(j1,m1),u(m2),u(m3),u(m4))-tr(chim,u(m1),u(m2),u(m3),fp(j1,m4),u(j1)))*ope(889)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(m3),u(j1),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),u(j1),u(m2),fp(m3,m4)))*ope(890)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(j1),u(m3),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),u(m2),u(j1),fp(m3,m4)))*ope(891)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(j1),u(j1),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),u(j1),u(j1),fp(m3,m4)))*ope(892)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),u(m2),u(m3),u(j1),u(m4))-tr(chim,u(m1),u(j1),u(m2),u(m3),fp(j1,m4)))*ope(893)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),u(m2),u(j1),u(m3),u(m4))-tr(chim,u(m1),u(m2),u(j1),u(m3),fp(j1,m4)))*ope(894)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),u(j1),u(m2),u(m3),u(m4))-tr(chim,u(m1),u(m2),u(m3),u(j1),fp(j1,m4)))*ope(895)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1),fm(j1,m1,m2),fp(m3,m4))-I*tr(chip(j1),fp(m1,m2),fm(j1,m3,m4)))*ope(896)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1),fm(m1,m2),fp(j1,m3,m4))-I*tr(chip(j1),fp(j1,m1,m2),fm(m3,m4)))*ope(897)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1,m2),fp(j1,m3,m4))-I*tr(chip,fp(j1,m1,m2),fm(j1,m3,m4)))*ope(898)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1),fp(m1,m2),fp(j1,m3,m4))
 +I*tr(chim(j1),fp(j1,m1,m2),fp(m3,m4)))*ope(899)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1),fm(m1,m2),fm(j1,m3,m4))
 +I*tr(chim(j1),fm(j1,m1,m2),fm(m3,m4)))*ope(900)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1,m2),fp(j1,m3,m4)))*ope(901)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1,m2),fm(j1,m3,m4)))*ope(902)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1,m2),fp(j1,m3),u(m4))-tr(chip,u(m1),fp(j1,m2),fp(j1,m3,m4)))*ope(903)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,j1,m1),fp(m2,m3),u(m4))-tr(chip,u(m1),fp(m2,m3),fp(j1,j1,m4)))*ope(904)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2),u(j1),fp(j1,m3,m4))
 +tr(chip,fp(j1,m1,m2),u(j1),fp(m3,m4)))*ope(905)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2),fp(j1,j1,m3),u(m4))-tr(chip,u(m1),fp(j1,j1,m2),fp(m3,m4)))*ope(906)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),u(j1,m2),fp(m3,m4))-tr(chip,fp(m1,m2),u(j1,m3),fp(j1,m4)))*ope(907)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),u(m2),fp(j1,m3,m4))-tr(chip,fp(j1,m1,m2),u(m3),fp(j1,m4)))*ope(908)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),fp(j1,m2,m3),u(m4))-tr(chip,u(m1),fp(j1,m2,m3),fp(j1,m4)))*ope(909)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),fp(m2,m3),u(j1,m4))-tr(chip,u(j1,m1),fp(m2,m3),fp(j1,m4)))*ope(910)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1,m2),fm(j1,m3),u(m4))-tr(chip,u(m1),fm(j1,m2),fm(j1,m3,m4)))*ope(911)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,j1,m1),fm(m2,m3),u(m4))-tr(chip,u(m1),fm(m2,m3),fm(j1,j1,m4)))*ope(912)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(j1),fm(j1,m3,m4))
 +tr(chip,fm(j1,m1,m2),u(j1),fm(m3,m4)))*ope(913)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),fm(j1,j1,m3),u(m4))-tr(chip,u(m1),fm(j1,j1,m2),fm(m3,m4)))*ope(914)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(j1,m2),fm(m3,m4))-tr(chip,fm(m1,m2),u(j1,m3),fm(j1,m4)))*ope(915)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(m2),fm(j1,m3,m4))-tr(chip,fm(j1,m1,m2),u(m3),fm(j1,m4)))*ope(916)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),fm(j1,m2,m3),u(m4))-tr(chip,u(m1),fm(j1,m2,m3),fm(j1,m4)))*ope(917)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),fm(m2,m3),u(j1,m4))-tr(chip,u(j1,m1),fm(m2,m3),fm(j1,m4)))*ope(918)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1,m2),fm(j1,m3),u(m4))
 +tr(chim,u(m1),fm(j1,m2),fp(j1,m3,m4)))*ope(919)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,j1,m1),fm(m2,m3),u(m4))
 +tr(chim,u(m1),fm(m2,m3),fp(j1,j1,m4)))*ope(920)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),fm(j1,j1,m3),u(m4))
 +tr(chim,u(m1),fm(j1,j1,m2),fp(m3,m4)))*ope(921)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),fm(j1,m2,m3),u(m4))
 +tr(chim,u(m1),fm(j1,m2,m3),fp(j1,m4)))*ope(922)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),fm(m2,m3),u(j1,m4))
 +tr(chim,u(j1,m1),fm(m2,m3),fp(j1,m4)))*ope(923)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1,m2),u(j1),fp(m3,m4))-tr(chim,fp(m1,m2),u(j1),fm(j1,m3,m4)))*ope(924)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1,m2),fp(j1,m3),u(m4))
 +tr(chim,u(m1),fp(j1,m2),fm(j1,m3,m4)))*ope(925)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,j1,m1),u(m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),u(m3),fm(j1,j1,m4)))*ope(926)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,j1,m1),fp(m2,m3),u(m4))
 +tr(chim,u(m1),fp(m2,m3),fm(j1,j1,m4)))*ope(927)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(m1,m2),u(j1),fp(j1,m3,m4))-tr(chim,fp(j1,m1,m2),u(j1),fm(m3,m4)))*ope(928)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(m1,m2),fp(j1,j1,m3),u(m4))
 +tr(chim,u(m1),fp(j1,j1,m2),fm(m3,m4)))*ope(929)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(m1,m2),fp(j1,m3),u(j1,m4))
 +tr(chim,u(j1,m1),fp(j1,m2),fm(m3,m4)))*ope(930)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),u(j1,m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),u(j1,m3),fm(j1,m4)))*ope(931)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),u(m2),fp(j1,m3,m4))
 +tr(chim,fp(j1,m1,m2),u(m3),fm(j1,m4)))*ope(932)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fp(j1,m2,m3),u(m4))
 +tr(chim,u(m1),fp(j1,m2,m3),fm(j1,m4)))*ope(933)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fp(m2,m3),u(j1,m4))
 +tr(chim,u(j1,m1),fp(m2,m3),fm(j1,m4)))*ope(934)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fm(j1,m2),fp(j1,m3),u(m4))-I*tr(chip,u(m1),fp(j1,m2),fm(j1,m3),u(m4)))*ope(935)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fm(m1,m2),fp(j1,m3),u(m4))
 +I*tr(chip,u(m1),fp(j1,m2),fm(m3,m4),u(j1)))*ope(936)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fm(j1,m1),fp(m2,m3),u(m4))
 +I*tr(chip,u(m1),fp(m2,m3),fm(j1,m4),u(j1)))*ope(937)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1),fm(j1,m3),u(m4))
 +I*tr(chip,u(m1),fm(j1,m2),u(j1),fp(m3,m4)))*ope(938)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),fm(j1,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fm(j1,m2),fp(m3,m4)))*ope(939)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(m2),fm(j1,m3),u(m4))-I*tr(chip,u(m1),fm(j1,m2),u(m3),fp(j1,m4)))*ope(940)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(j1),fm(m2,m3),u(m4))
 +I*tr(chip,u(m1),fm(m2,m3),u(j1),fp(j1,m4)))*ope(941)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),fm(m2,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fm(m2,m3),fp(j1,m4)))*ope(942)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),fm(j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),fm(j1,m3),fp(j1,m4)))*ope(943)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m1,m2),u(j1),u(j1),fp(m3,m4))-I*tr(chip,fp(m1,m2),u(j1),u(j1),fm(m3,m4)))*ope(944)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m1,m2),u(j1),fp(j1,m3),u(m4))
 +I*tr(chip,u(m1),fp(j1,m2),u(j1),fm(m3,m4)))*ope(945)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m1,m2),fp(j1,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fp(j1,m2),fm(m3,m4)))*ope(946)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(m2),u(j1),fp(m3,m4))
 +I*tr(chip,fp(m1,m2),u(j1),u(m3),fm(j1,m4)))*ope(947)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(m2),fp(j1,m3),u(m4))-I*tr(chip,u(m1),fp(j1,m2),u(m3),fm(j1,m4)))*ope(948)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(j1),u(m2),fp(m3,m4))
 +I*tr(chip,fp(m1,m2),u(m3),u(j1),fm(j1,m4)))*ope(949)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(j1),fp(m2,m3),u(m4))
 +I*tr(chip,u(m1),fp(m2,m3),u(j1),fm(j1,m4)))*ope(950)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),fp(m2,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fp(m2,m3),fm(j1,m4)))*ope(951)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),fp(j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),fp(j1,m3),fm(j1,m4)))*ope(952)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fp(m1,m2),fp(j1,m3),u(m4))-I*tr(chim,u(m1),fp(j1,m2),fp(m3,m4),u(j1)))*ope(953)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fp(j1,m1),fp(m2,m3),u(m4))-I*tr(chim,u(m1),fp(m2,m3),fp(j1,m4),u(j1)))*ope(954)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(m1,m2),fm(j1,m3),u(m4))-I*tr(chim,u(m1),fm(j1,m2),fm(m3,m4),u(j1)))*ope(955)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(j1,m1),fm(m2,m3),u(m4))-I*tr(chim,u(m1),fm(m2,m3),fm(j1,m4),u(j1)))*ope(956)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),u(j1),fp(j1,m3),u(m4))-I*tr(chim,u(m1),fp(j1,m2),u(j1),fp(m3,m4)))*ope(957)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),fp(j1,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fp(j1,m2),fp(m3,m4)))*ope(958)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),u(m2),u(j1),fp(m3,m4))-I*tr(chim,fp(m1,m2),u(j1),u(m3),fp(j1,m4)))*ope(959)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),u(m2),fp(j1,m3),u(m4))
 +I*tr(chim,u(m1),fp(j1,m2),u(m3),fp(j1,m4)))*ope(960)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),u(j1),u(m2),fp(m3,m4))-I*tr(chim,fp(m1,m2),u(m3),u(j1),fp(j1,m4)))*ope(961)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),u(j1),fp(m2,m3),u(m4))-I*tr(chim,u(m1),fp(m2,m3),u(j1),fp(j1,m4)))*ope(962)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),fp(m2,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fp(m2,m3),fp(j1,m4)))*ope(963)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),fp(j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),fp(j1,m3),fp(j1,m4)))*ope(964)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1),fm(j1,m3),u(m4))-I*tr(chim,u(m1),fm(j1,m2),u(j1),fm(m3,m4)))*ope(965)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),fm(j1,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fm(j1,m2),fm(m3,m4)))*ope(966)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(m2),u(j1),fm(m3,m4))-I*tr(chim,fm(m1,m2),u(j1),u(m3),fm(j1,m4)))*ope(967)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(m2),fm(j1,m3),u(m4))
 +I*tr(chim,u(m1),fm(j1,m2),u(m3),fm(j1,m4)))*ope(968)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(j1),u(m2),fm(m3,m4))-I*tr(chim,fm(m1,m2),u(m3),u(j1),fm(j1,m4)))*ope(969)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(j1),fm(m2,m3),u(m4))-I*tr(chim,u(m1),fm(m2,m3),u(j1),fm(j1,m4)))*ope(970)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),fm(m2,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fm(m2,m3),fm(j1,m4)))*ope(971)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),fm(j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),fm(j1,m3),fm(j1,m4)))*ope(972)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),fp(j1,m2),fp(m3,m4))-tr(chip,fp(m1,m2),fp(j1,m3),fm(j1,m4)))*ope(973)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),fp(j1,m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),fp(j1,m3),fp(j1,m4)))*ope(974)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fp(j1,m2),fm(m3,m4))
 +tr(chim,fm(m1,m2),fp(j1,m3),fm(j1,m4)))*ope(975)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fm(j1,m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),fm(j1,m3),fm(j1,m4)))*ope(976)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),chip(m3),u(m4))
 +I*tr(chip,u(m1),chip(m2),fp(m3,m4)))*ope(977)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,chip(m1),fp(m2,m3),u(m4))
 +I*tr(chip,u(m1),fp(m2,m3),chip(m4)))*ope(978)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),chim(m3),u(m4))
 +I*tr(chim,u(m1),chim(m2),fp(m3,m4)))*ope(979)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),chip(m3),u(m4))-I*tr(chim,u(m1),chip(m2),fm(m3,m4)))*ope(980)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip(m1),u(m2),fm(m3,m4))-I*tr(chim,fm(m1,m2),u(m3),chip(m4)))*ope(981)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip(m1),fm(m2,m3),u(m4))-I*tr(chim,u(m1),fm(m2,m3),chip(m4)))*ope(982)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chim(m1),fp(m2,m3),u(m4))
 +I*tr(chim,u(m1),fp(m2,m3),chim(m4)))*ope(983)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(m3),chip,u(m4))-tr(chip,u(m1),chip,u(m2),fm(m3,m4)))*ope(984)
 + e_(m1,m2,m3,m4)*OP(tr(chip,chip,fm(m1,m2),u(m3),u(m4))-tr(chip,chip,u(m1),u(m2),fm(m3,m4)))*ope(985)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),chip,fp(m2,m3),u(m4))
 +tr(chim,u(m1),fp(m2,m3),chip,u(m4)))*ope(986)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(m3),chip,u(m4))
 +tr(chim,u(m1),chip,u(m2),fp(m3,m4)))*ope(987)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),chip,u(m3),u(m4))
 +tr(chim,u(m1),u(m2),chip,fp(m3,m4)))*ope(988)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(m1,m2),u(m3),chim,u(m4))-tr(chim,u(m1),chim,u(m2),fm(m3,m4)))*ope(989)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip,u(m1),u(m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),u(m3),u(m4),chip))*ope(990)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip,u(m1),fp(m2,m3),u(m4))
 +tr(chim,u(m1),fp(m2,m3),u(m4),chip))*ope(991)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip,fp(m1,m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),fp(m3,m4),chip))*ope(992)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chim,fm(m1,m2),u(m3),u(m4))-tr(chim,chim,u(m1),u(m2),fm(m3,m4)))*ope(993)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,chip,fm(m1,m2),fp(m3,m4))-I*tr(chip,chip,fp(m1,m2),fm(m3,m4)))*ope(994)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),chip,fp(m3,m4)))*ope(995)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),chip,fm(m3,m4)))*ope(996)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip,fp(m1,m2),fp(m3,m4))
 +I*tr(chim,fp(m1,m2),fp(m3,m4),chip))*ope(997)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip,fm(m1,m2),fm(m3,m4))
 +I*tr(chim,fm(m1,m2),fm(m3,m4),chip))*ope(998)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chim,fm(m1,m2),fp(m3,m4))-I*tr(chim,chim,fp(m1,m2),fm(m3,m4)))*ope(999)

==> basisP8TRACE.txt <==


 L L8NF2 = 
e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2),u(j1,m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(j1,m2),u(m3),u(m4)))*ope(1)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1),u(m2),u(m3),u(j1,m4))
 +tr(chip,u(j1,m1),u(m2),u(m3),u(m4),u(j1)))*ope(2)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2,j2,m1,m2))*tr(fp(j1,m3),u(m4)))*ope(3)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2))*tr(fp(j1,m2),u(m3),u(j2,m4))-tr(fp(j1,m1),u(j2))*tr(fp(j1,m2),u(j2,m3),u(m4)))*ope(4)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j2))*tr(fp(j1,m2),u(m3),u(j1,m4))-tr(fp(j2,m1),u(j2))*tr(fp(j1,m2),u(j1,m3),u(m4)))*ope(5)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(j2,m3))*tr(fp(j1,j2),u(j1),u(m4))
 +tr(fp(m1,m2),u(j2,m3))*tr(fp(j1,j2),u(m4),u(j1)))*ope(6)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,j2,j1,m1))*tr(fm(j1,m2),fp(m3,m4)))*ope(7)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2,j2,m1))*tr(fm(j1,m2),fp(m3,m4)))*ope(8)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j2))*tr(fm(j1,m2),fp(j1,m3),u(m4))-tr(fp(j2,m1),u(j2))*tr(fm(j1,m2),u(m3),fp(j1,m4)))*ope(9)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j2))*tr(fm(j1,m1),fp(m2,m3),u(m4))
 +tr(fp(j1,j2),u(j2))*tr(fm(j1,m1),u(m2),fp(m3,m4)))*ope(10)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(j2))*tr(fm(j1,j2),fp(j1,m3),u(m4))-tr(fp(m1,m2),u(j2))*tr(fm(j1,j2),u(m3),fp(j1,m4)))*ope(11)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2,m3),u(j1,j2,m4))
 +I*tr(fp(j1,m1),u(j1,j2,m2),u(j2,m3),u(m4)))*ope(12)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j1,j2,j2,m1),u(m2),u(m3),u(m4)))*ope(13)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j2),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(m1,m2),u(j1,m3),u(m4),u(j2),u(j1),u(j2)))*ope(14)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j2),u(m2),u(m3),u(j1,m4))
 +I*tr(fp(j1,m1),u(j1,m2),u(m3),u(m4),u(j2),u(j2)))*ope(15)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(j2),u(m2),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(m4),u(j2),u(j1)))*ope(16)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(j2),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(m4),u(j2),u(j1)))*ope(17)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(j1),u(m1),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,j2),u(j1,m1),u(m2),u(m3),u(m4),u(j2)))*ope(18)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),fp(j1,j1,j2,j2,m3),u(m4))-tr(fp(m1,m2),u(m3),fp(j1,j1,j2,j2,m4)))*ope(19)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j1,j2,j2,m2,m3),u(m4))
 +tr(fp(j1,m1),u(m2),fp(j1,j2,j2,m3,m4)))*ope(20)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2,m3),u(j1),u(j2,m4))-I*tr(fm(j1,m1),u(j2,m2),u(j1),fp(j2,m3,m4)))*ope(21)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),u(j2,m3),u(j2,m4))
 +I*tr(fm(j1,m1),u(j2,m2),u(j2,m3),fp(j1,m4)))*ope(22)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2,j1,m1),fp(j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,j2,j1,m1),u(m2),u(m3),fp(j2,m4)))*ope(23)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j1,j2,m1),fp(j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,j1,j2,m1),u(m2),u(m3),fp(j2,m4)))*ope(24)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,j2,j1,m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),fp(j2,j2,j1,m4)))*ope(25)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2,j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),fp(j1,j2,j2,m4)))*ope(26)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(m3),u(j1,j2,m4))
 +I*tr(fm(j1,m1),u(j1,j2,m2),u(m3),fp(j2,m4)))*ope(27)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),u(m2),fp(j2,m3),u(j2,m4))-tr(fp(j1,m1),u(m2),u(j2),fp(j2,m3),u(j1,m4)))*ope(28)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),fp(j2,j2,m2),u(m3),u(m4))-tr(fp(j1,m1),u(m2),u(m3),fp(j2,j2,m4),u(j1)))*ope(29)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),fp(j2,m2),u(m3),u(j2,m4))
 +tr(fp(j1,m1),u(j2),fp(j2,m2),u(j1,m3),u(m4)))*ope(30)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2,m3),u(j1),u(j2),u(m4))
 +tr(fp(j1,m1),u(m2),u(j2),u(j1),fp(j2,m3,m4)))*ope(31)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j1,m2,m3),u(j2),u(j2),u(m4))
 +tr(fp(j1,m1),u(m2),u(j2),u(j2),fp(j1,m3,m4)))*ope(32)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j1,j2,m2),u(j2),u(m3),u(m4))-tr(fp(j1,m1),u(m2),u(m3),u(j2),fp(j1,j2,m4)))*ope(33)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(j1),u(j2,m3),u(m4))
 +tr(fp(j1,m1),fp(j2,m2),u(m3),u(j1,m4),u(j2)))*ope(34)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(j1),u(m3),u(j2,m4))
 +tr(fp(j1,m1),fp(j2,m2),u(j1,m3),u(m4),u(j2)))*ope(35)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j1),u(j2,m1),fp(m2,m3),u(m4))
 +tr(fp(j1,j2),u(m1),fp(m2,m3),u(j1,m4),u(j2)))*ope(36)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j1),fp(j2,m1,m2),u(m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(m2),fp(j1,m3,m4),u(j2)))*ope(37)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j1),fp(m1,m2),u(m3),u(j2,m4))
 +tr(fp(j1,j2),u(j1,m1),u(m2),fp(m3,m4),u(j2)))*ope(38)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,m1,m2),u(j2),u(m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(m2),u(j1),fp(j2,m3,m4)))*ope(39)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2),u(j1),u(j2,m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(j1,m2),u(j2),fp(m3,m4)))*ope(40)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2),u(j1),u(m3),u(j2,m4))
 +tr(fp(j1,j2),u(j1,m1),u(m2),u(j2),fp(m3,m4)))*ope(41)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,m1),u(m2),u(m3),u(j2,m4))-tr(fp(j1,j2),u(j1,m1),u(m2),u(m3),fp(j2,m4)))*ope(42)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j1),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),u(j1),fp(j2,m4)))*ope(43)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),u(j2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),u(j2),fp(j1,m4)))*ope(44)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),u(j2),u(m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j2),fp(j1,j2)))*ope(45)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),u(j2),u(m2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),u(m3),u(j1),fp(j2,m4)))*ope(46)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),fp(j1,j2,m3,m4))
 +tr(fm(j1,m1),fp(j1,j2,m2,m3),fp(j2,m4)))*ope(47)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,m2),fp(j2,j2,m3,m4))
 +tr(fm(j1,m1),fp(j2,j2,m2,m3),fp(j1,m4)))*ope(48)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),fp(j1,m2),fp(j2,j2,m3),u(m4))-I*tr(fp(j1,m1),fp(j1,m2),u(m3),fp(j2,j2,m4)))*ope(49)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(m1,m2),u(j1),fp(j2,m3,m4))
 +I*tr(fp(j1,j2),fp(j1,m1,m2),u(j2),fp(m3,m4)))*ope(50)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1,m2),fp(j2,m3),u(m4))-I*tr(fp(j1,j2),u(m1),fp(j1,m2),fp(j2,m3,m4)))*ope(51)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,j2,m1),fp(m2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),fp(m2,m3),fp(j1,j2,m4)))*ope(52)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1),u(j2,m2),fp(m3,m4))-I*tr(fp(j1,j2),fp(m1,m2),u(j1,m3),fp(j2,m4)))*ope(53)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(m1,m2),fp(j1,j2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),fp(j1,j2,m2),fp(m3,m4)))*ope(54)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1),fp(j2,m2,m3),u(m4))-I*tr(fp(j1,j2),u(m1),fp(j1,m2,m3),fp(j2,m4)))*ope(55)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1),fp(m2,m3),u(j2,m4))-I*tr(fp(j1,j2),u(j1,m1),fp(m2,m3),fp(j2,m4)))*ope(56)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j2,m2),fp(j1,j2,m3),u(m4))-I*tr(fm(j1,m1),fm(j2,m2),u(m3),fp(j2,j1,m4)))*ope(57)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j2,m2),fp(j1,m3),u(j2,m4))-I*tr(fm(j1,m1),fm(j2,m2),u(j1,m3),fp(j2,m4)))*ope(58)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j1,m2),fp(j2,j2,m3),u(m4))-I*tr(fm(j1,m1),fm(j1,m2),u(m3),fp(j2,j2,m4)))*ope(59)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1,m2),fp(j2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),fp(j1,m2),fm(j2,m3,m4)))*ope(60)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,j2,m1),fp(m2,m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),fp(m2,m3),fm(j1,j2,m4)))*ope(61)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(m1,m2),fp(j1,j2,m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),fp(j1,j2,m2),fm(m3,m4)))*ope(62)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1),fp(j2,m2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),fp(j1,m2,m3),fm(j2,m4)))*ope(63)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1),fp(m2,m3),u(j2,m4))-I*tr(fm(j1,j2),u(j1,m1),fp(m2,m3),fm(j2,m4)))*ope(64)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),fp(j1,j2),fp(j1,j2),u(m3),u(m4))-tr(fm(m1,m2),u(m3),u(m4),fp(j1,j2),fp(j1,j2)))*ope(65)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),u(j1),fp(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j2,m3),u(j1),fp(j2,m4)))*ope(66)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,m2),u(j2),fp(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j2,m3),u(j2),fp(j1,m4)))*ope(67)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),u(j2),u(m2),fp(m3,m4))
 +tr(fm(j1,m1),fp(m2,m3),u(m4),u(j2),fp(j1,j2)))*ope(68)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),u(j2),fp(m2,m3),u(m4))
 +tr(fm(j1,m1),u(m2),fp(m3,m4),u(j2),fp(j1,j2)))*ope(69)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),fp(m2,m3),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),fp(m3,m4),fp(j1,j2)))*ope(70)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),fp(j2,m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),fp(j2,m4),fp(j1,j2)))*ope(71)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,m1),u(j2),fp(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fp(m2,m3),u(j1),fp(j2,m4)))*ope(72)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,m1),fp(j2,m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),fp(j1,m3),fp(j2,m4)))*ope(73)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,j2),u(m1),fp(m2,m3),u(m4))-tr(fm(j1,j2),u(m1),fp(m2,m3),u(m4),fp(j1,j2)))*ope(74)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,j2),fp(m1,m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),fp(m3,m4),fp(j1,j2)))*ope(75)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),fp(j2,m2),fp(m3,m4))-I*tr(fm(j1,m1),fp(m2,m3),fp(j2,m4),fp(j1,j2)))*ope(76)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,j2),fp(m1,m2),fp(m3,m4))-I*tr(fm(j1,j2),fp(m1,m2),fp(m3,m4),fp(j1,j2)))*ope(77)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(m1,m2),fp(j1,j1,m3,m4)))*ope(78)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1,m1))*tr(fp(j1,m2),fp(m3,m4)))*ope(79)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chim(j1,j1),fp(m3,m4)))*ope(80)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chim,fp(j1,j1,m3,m4)))*ope(81)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j1,m1,m2))*tr(chim,fp(m3,m4)))*ope(82)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,j1,m1))*tr(fp(m2,m3),u(m4)))*ope(83)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2))*tr(fp(j1,m3),u(j1,m4)))*ope(84)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1),fp(j1,m2))*tr(fp(j1,m3),u(m4)))*ope(85)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),fp(m1,m2))*tr(fp(j1,m3),u(m4)))*ope(86)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1,m2))*tr(fp(j1,m3),u(m4)))*ope(87)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fp(j1,m2),fp(j1,m3,m4)))*ope(88)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),u(m1))*tr(fp(j1,m2),fp(m3,m4)))*ope(89)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),fp(m3,m4))*tr(chim,u(j1),u(j1)))*ope(90)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1))*tr(chim,fp(m2,m3),u(m4))
 +I*tr(fp(j1,m1),u(j1))*tr(chim,u(m2),fp(m3,m4)))*ope(91)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1))*tr(chim,fp(j1,m3),u(m4))-I*tr(fp(m1,m2),u(j1))*tr(chim,u(m3),fp(j1,m4)))*ope(92)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(chim,fp(j1,m2),fp(m3,m4))-tr(fp(j1,m1))*tr(chim,fp(m2,m3),fp(j1,m4)))*ope(93)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1))*tr(fm(j1,m2),fp(m3,m4)))*ope(94)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chim,chip,fp(m3,m4))
 +I*tr(fp(m1,m2))*tr(chim,fp(m3,m4),chip))*ope(95)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip)*tr(fp(m1,m2),fp(m3,m4)))*ope(96)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,m1),u(j1),fm(m2,m3),u(m4))
 +tr(chip(j1,m1),u(m2),fm(m3,m4),u(j1)))*ope(97)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,m1),fm(m2,m3),u(j1),u(m4))
 +tr(chip(j1,m1),u(m2),u(j1),fm(m3,m4)))*ope(98)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,m1),fm(j1,m2),u(m3),u(m4))-tr(chip(j1,m1),u(m2),u(m3),fm(j1,m4)))*ope(99)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,j1),fm(m1,m2),u(m3),u(m4))-tr(chip(j1,j1),u(m1),u(m2),fm(m3,m4)))*ope(100)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,j1,m1,m2),u(m3),u(m4))-tr(chip,u(m1),u(m2),fm(j1,j1,m3,m4)))*ope(101)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(m3),u(j1,j1,m4))-tr(chip,u(j1,j1,m1),u(m2),fm(m3,m4)))*ope(102)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1,m1),u(j1),fp(m2,m3),u(m4))-tr(chim(j1,m1),u(m2),fp(m3,m4),u(j1)))*ope(103)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1,m1),fp(j1,m2),u(m3),u(m4))
 +tr(chim(j1,m1),u(m2),u(m3),fp(j1,m4)))*ope(104)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1,j1),u(m1),fp(m2,m3),u(m4)))*ope(105)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1,j1),fp(m1,m2),u(m3),u(m4))
 +tr(chim(j1,j1),u(m1),u(m2),fp(m3,m4)))*ope(106)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),fp(j1,j1,m2,m3),u(m4)))*ope(107)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,j1,m1,m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),fp(j1,j1,m3,m4)))*ope(108)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),u(m2),fp(j1,m3),u(j1,m4))-I*tr(chip,u(j1,m1),fp(j1,m2),u(m3),u(m4)))*ope(109)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(j1,j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),fp(j1,j1,m3),u(m4)))*ope(110)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(j1,m2),u(m3),u(j1,m4))-I*tr(chip,u(j1,m1),u(m2),fp(j1,m3),u(m4)))*ope(111)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fp(j1,m1,m2),u(m3),u(m4))
 +I*tr(chip,u(m1),u(m2),fp(j1,m3,m4),u(j1)))*ope(112)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fp(m1,m2),u(m3),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(m2),fp(m3,m4),u(j1)))*ope(113)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1,m2),u(j1),u(m3),u(m4))
 +I*tr(chip,u(m1),u(m2),u(j1),fp(j1,m3,m4)))*ope(114)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,j1,m1),u(m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),u(m3),fp(j1,j1,m4)))*ope(115)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1),u(j1,m3),u(m4))
 +I*tr(chip,u(m1),u(j1,m2),u(j1),fp(m3,m4)))*ope(116)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1),u(m3),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(m2),u(j1),fp(m3,m4)))*ope(117)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(m2),u(j1,m3),u(m4))-I*tr(chip,u(m1),u(j1,m2),u(m3),fp(j1,m4)))*ope(118)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(m2),u(m3),u(j1,m4))-I*tr(chip,u(j1,m1),u(m2),u(m3),fp(j1,m4)))*ope(119)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1,m2),u(j1),u(m3),u(m4))-I*tr(chim,u(m1),u(m2),u(j1),fm(j1,m3,m4)))*ope(120)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1),u(j1,m3),u(m4))-I*tr(chim,u(m1),u(j1,m2),u(j1),fm(m3,m4)))*ope(121)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1),u(m3),u(j1,m4))-I*tr(chim,u(j1,m1),u(m2),u(j1),fm(m3,m4)))*ope(122)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(m2),u(m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(m2),u(m3),fm(j1,m4)))*ope(123)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),fm(m1,m2),u(j1),u(m3),u(m4))-tr(chip,u(m1),u(m2),u(j1),fm(m3,m4),u(j1)))*ope(124)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(j1),u(j1),u(m3),u(m4))-tr(chip,u(m1),u(m2),u(j1),u(j1),fm(m3,m4)))*ope(125)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(j1),u(m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(m3),u(j1),fm(j1,m4)))*ope(126)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(m1),fp(j1,m2),u(m3),u(m4))-tr(chim,u(m1),u(m2),fp(j1,m3),u(m4),u(j1)))*ope(127)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),fp(m1,m2),u(j1),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),u(j1),fp(m3,m4),u(j1)))*ope(128)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(j1),u(j1),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),u(j1),u(j1),fp(m3,m4)))*ope(129)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),u(j1),u(m2),u(m3),u(m4))-tr(chim,u(m1),u(m2),u(m3),u(j1),fp(j1,m4)))*ope(130)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1,j1),fm(m1,m2),fp(m3,m4))-I*tr(chip(j1,j1),fp(m1,m2),fm(m3,m4)))*ope(131)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,j1,m1,m2),fp(m3,m4))-I*tr(chip,fp(m1,m2),fm(j1,j1,m3,m4)))*ope(132)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m1,m2),fp(j1,j1,m3,m4))-I*tr(chip,fp(j1,j1,m1,m2),fm(m3,m4)))*ope(133)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1,j1),fp(m1,m2),fp(m3,m4)))*ope(134)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1,j1),fm(m1,m2),fm(m3,m4)))*ope(135)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),fp(j1,j1,m3,m4))
 +I*tr(chim,fp(j1,j1,m1,m2),fp(m3,m4)))*ope(136)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),fm(j1,j1,m3,m4))
 +I*tr(chim,fm(j1,j1,m1,m2),fm(m3,m4)))*ope(137)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1,m2),fp(j1,m3),u(m4))-tr(chip,u(m1),fp(j1,m2),fp(j1,m3,m4)))*ope(138)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,j1,m1),fp(m2,m3),u(m4))-tr(chip,u(m1),fp(m2,m3),fp(j1,j1,m4)))*ope(139)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2),u(j1),fp(j1,m3,m4))
 +tr(chip,fp(j1,m1,m2),u(j1),fp(m3,m4)))*ope(140)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2),fp(j1,j1,m3),u(m4))-tr(chip,u(m1),fp(j1,j1,m2),fp(m3,m4)))*ope(141)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),u(j1,m2),fp(m3,m4))-tr(chip,fp(m1,m2),u(j1,m3),fp(j1,m4)))*ope(142)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),u(m2),fp(j1,m3,m4))-tr(chip,fp(j1,m1,m2),u(m3),fp(j1,m4)))*ope(143)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),fp(j1,m2,m3),u(m4))-tr(chip,u(m1),fp(j1,m2,m3),fp(j1,m4)))*ope(144)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),fp(m2,m3),u(j1,m4))-tr(chip,u(j1,m1),fp(m2,m3),fp(j1,m4)))*ope(145)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1,m2),fm(j1,m3),u(m4))-tr(chip,u(m1),fm(j1,m2),fm(j1,m3,m4)))*ope(146)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,j1,m1),fm(m2,m3),u(m4))-tr(chip,u(m1),fm(m2,m3),fm(j1,j1,m4)))*ope(147)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(j1),fm(j1,m3,m4))
 +tr(chip,fm(j1,m1,m2),u(j1),fm(m3,m4)))*ope(148)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),fm(j1,j1,m3),u(m4))-tr(chip,u(m1),fm(j1,j1,m2),fm(m3,m4)))*ope(149)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(m2),fm(j1,m3,m4))-tr(chip,fm(j1,m1,m2),u(m3),fm(j1,m4)))*ope(150)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),fm(j1,m2,m3),u(m4))-tr(chip,u(m1),fm(j1,m2,m3),fm(j1,m4)))*ope(151)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),fm(m2,m3),u(j1,m4))-tr(chip,u(j1,m1),fm(m2,m3),fm(j1,m4)))*ope(152)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1,m2),u(j1),fp(m3,m4))-tr(chim,fp(m1,m2),u(j1),fm(j1,m3,m4)))*ope(153)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1,m2),fp(j1,m3),u(m4))
 +tr(chim,u(m1),fp(j1,m2),fm(j1,m3,m4)))*ope(154)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,j1,m1),u(m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),u(m3),fm(j1,j1,m4)))*ope(155)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,j1,m1),fp(m2,m3),u(m4))
 +tr(chim,u(m1),fp(m2,m3),fm(j1,j1,m4)))*ope(156)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(m1,m2),u(j1),fp(j1,m3,m4))-tr(chim,fp(j1,m1,m2),u(j1),fm(m3,m4)))*ope(157)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(m1,m2),fp(j1,j1,m3),u(m4))
 +tr(chim,u(m1),fp(j1,j1,m2),fm(m3,m4)))*ope(158)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),u(j1,m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),u(j1,m3),fm(j1,m4)))*ope(159)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),u(m2),fp(j1,m3,m4))
 +tr(chim,fp(j1,m1,m2),u(m3),fm(j1,m4)))*ope(160)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fp(j1,m2,m3),u(m4))
 +tr(chim,u(m1),fp(j1,m2,m3),fm(j1,m4)))*ope(161)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fp(m2,m3),u(j1,m4))
 +tr(chim,u(j1,m1),fp(m2,m3),fm(j1,m4)))*ope(162)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1),fm(j1,m3),u(m4))
 +I*tr(chip,u(m1),fm(j1,m2),u(j1),fp(m3,m4)))*ope(163)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(j1),fm(m2,m3),u(m4))
 +I*tr(chip,u(m1),fm(m2,m3),u(j1),fp(j1,m4)))*ope(164)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),fm(j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),fm(j1,m3),fp(j1,m4)))*ope(165)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m1,m2),u(j1),fp(j1,m3),u(m4))
 +I*tr(chip,u(m1),fp(j1,m2),u(j1),fm(m3,m4)))*ope(166)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m1,m2),fp(j1,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fp(j1,m2),fm(m3,m4)))*ope(167)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(m2),fp(j1,m3),u(m4))-I*tr(chip,u(m1),fp(j1,m2),u(m3),fm(j1,m4)))*ope(168)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(j1),u(m2),fp(m3,m4))
 +I*tr(chip,fp(m1,m2),u(m3),u(j1),fm(j1,m4)))*ope(169)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(j1),fp(m2,m3),u(m4))
 +I*tr(chip,u(m1),fp(m2,m3),u(j1),fm(j1,m4)))*ope(170)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),fp(m2,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fp(m2,m3),fm(j1,m4)))*ope(171)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),fp(j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),fp(j1,m3),fm(j1,m4)))*ope(172)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fp(j1,m1),fp(m2,m3),u(m4))-I*tr(chim,u(m1),fp(m2,m3),fp(j1,m4),u(j1)))*ope(173)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),u(j1),fp(j1,m3),u(m4))-I*tr(chim,u(m1),fp(j1,m2),u(j1),fp(m3,m4)))*ope(174)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),u(j1),u(m2),fp(m3,m4))-I*tr(chim,fp(m1,m2),u(m3),u(j1),fp(j1,m4)))*ope(175)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),u(j1),fp(m2,m3),u(m4))-I*tr(chim,u(m1),fp(m2,m3),u(j1),fp(j1,m4)))*ope(176)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),fp(m2,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fp(m2,m3),fp(j1,m4)))*ope(177)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),fp(j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),fp(j1,m3),fp(j1,m4)))*ope(178)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(j1),fm(m2,m3),u(m4))-I*tr(chim,u(m1),fm(m2,m3),u(j1),fm(j1,m4)))*ope(179)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),fm(m2,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fm(m2,m3),fm(j1,m4)))*ope(180)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),fm(j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),fm(j1,m3),fm(j1,m4)))*ope(181)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),fp(j1,m2),fp(m3,m4))-tr(chip,fp(m1,m2),fp(j1,m3),fm(j1,m4)))*ope(182)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),fp(j1,m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),fp(j1,m3),fp(j1,m4)))*ope(183)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fp(j1,m2),fm(m3,m4))
 +tr(chim,fm(m1,m2),fp(j1,m3),fm(j1,m4)))*ope(184)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fm(j1,m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),fm(j1,m3),fm(j1,m4)))*ope(185)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),chip(m3),u(m4))
 +I*tr(chip,u(m1),chip(m2),fp(m3,m4)))*ope(186)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,chip(m1),fp(m2,m3),u(m4))
 +I*tr(chip,u(m1),fp(m2,m3),chip(m4)))*ope(187)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),chim(m3),u(m4))
 +I*tr(chim,u(m1),chim(m2),fp(m3,m4)))*ope(188)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),chip(m3),u(m4))-I*tr(chim,u(m1),chip(m2),fm(m3,m4)))*ope(189)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip(m1),u(m2),fm(m3,m4))-I*tr(chim,fm(m1,m2),u(m3),chip(m4)))*ope(190)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip(m1),fm(m2,m3),u(m4))-I*tr(chim,u(m1),fm(m2,m3),chip(m4)))*ope(191)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chim(m1),fp(m2,m3),u(m4))
 +I*tr(chim,u(m1),fp(m2,m3),chim(m4)))*ope(192)
 + e_(m1,m2,m3,m4)*OP(tr(chip,chip,fm(m1,m2),u(m3),u(m4))-tr(chip,chip,u(m1),u(m2),fm(m3,m4)))*ope(193)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),chip,fp(m2,m3),u(m4))
 +tr(chim,u(m1),fp(m2,m3),chip,u(m4)))*ope(194)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(m3),chip,u(m4))
 +tr(chim,u(m1),chip,u(m2),fp(m3,m4)))*ope(195)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),chip,u(m3),u(m4))
 +tr(chim,u(m1),u(m2),chip,fp(m3,m4)))*ope(196)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip,u(m1),u(m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),u(m3),u(m4),chip))*ope(197)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip,u(m1),fp(m2,m3),u(m4))
 +tr(chim,u(m1),fp(m2,m3),u(m4),chip))*ope(198)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip,fp(m1,m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),fp(m3,m4),chip))*ope(199)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chim,fm(m1,m2),u(m3),u(m4))-tr(chim,chim,u(m1),u(m2),fm(m3,m4)))*ope(200)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,chip,fm(m1,m2),fp(m3,m4))-I*tr(chip,chip,fp(m1,m2),fm(m3,m4)))*ope(201)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),chip,fp(m3,m4)))*ope(202)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),chip,fm(m3,m4)))*ope(203)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip,fp(m1,m2),fp(m3,m4))
 +I*tr(chim,fp(m1,m2),fp(m3,m4),chip))*ope(204)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip,fm(m1,m2),fm(m3,m4))
 +I*tr(chim,fm(m1,m2),fm(m3,m4),chip))*ope(205)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chim,fm(m1,m2),fp(m3,m4))-I*tr(chim,chim,fp(m1,m2),fm(m3,m4)))*ope(206)
 + e_(m1,m2,m3,m4)*OP(I*tr(chi(),FL(m1,m2),chitd(),FR(m3,m4))-I*tr(chid(),FR(m1,m2),chit(),FL(m3,m4)))*ope(207)
 + e_(m1,m2,m3,m4)*OP(I*tr(chi(),chitd())*tr(FL(m1,m2),FL(m3,m4))-I*tr(chid(),chit())*tr(FL(m1,m2),FL(m3,m4))
 +I*tr(chi(),chitd())*tr(FR(m1,m2),FR(m3,m4))-I*tr(chid(),chit())*tr(FR(m1,m2),FR(m3,m4)))*ope(208)
 + e_(m1,m2,m3,m4)*OP(I*tr(FL(m1,m4)
 +FR(m1,m4))*tr(FL(m2,m3)
 +FR(m2,m3))*tr(chi(),chitd())-I*tr(FL(m1,m4)
 +FR(m1,m4))*tr(FL(m2,m3)
 +FR(m2,m3))*tr(chid(),chit()))*ope(209)
 + e_(m1,m2,m3,m4)*OP(tr(FL(j2,m3,m4)
 +FR(j2,m3,m4))*tr(FL(j1,m1),FL(j1,j2,m2))-tr(FL(j2,m3,m4)
 +FR(j2,m3,m4))*tr(FR(j1,m1),FR(j1,j2,m2)))*ope(210)
 + e_(m1,m2,m3,m4)*OP(tr(FL(j2,m3,m4)
 +FR(j2,m3,m4))*tr(FL(j1,j2),FL(j1,m1,m2))-tr(FL(j2,m3,m4)
 +FR(j2,m3,m4))*tr(FR(j1,j2),FR(j1,m1,m2)))*ope(211)

 L L8NF3 = 
e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1),u(j1,j2,m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j2,m1),u(m2),u(j1,j2,m3),u(m4)))*ope(1)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1),u(j2,m2),u(m3),u(j1,j2,m4))
 +tr(u(j1),u(j1,j2,m1),u(m2),u(j2,m3),u(m4)))*ope(2)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1),u(m2),u(j2,m3),u(j1,j2,m4))
 +tr(u(j1),u(j1,j2,m1),u(j2,m2),u(m3),u(m4)))*ope(3)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(j2),u(m2),u(j1,m3),u(m4))
 +tr(u(j1),u(j2),u(m1),u(j2,m2),u(m3),u(j1),u(m4)))*ope(4)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(j2),u(m2),u(m3),u(j1,m4))
 +tr(u(j1),u(j2),u(j2,m1),u(m2),u(m3),u(j1),u(m4)))*ope(5)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(j1),u(m2),u(j2,m3),u(m4))
 +tr(u(j1),u(j2),u(m1),u(j1,m2),u(m3),u(j2),u(m4)))*ope(6)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(j1),u(m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j2),u(j1,m1),u(m2),u(m3),u(j2),u(m4)))*ope(7)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(j1),u(m1),u(m2),u(j2,m3),u(m4))
 +tr(u(j1),u(j2),u(j1),u(m1),u(j2,m2),u(m3),u(m4)))*ope(8)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(j1),u(m1),u(m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j2),u(j1),u(j2,m1),u(m2),u(m3),u(m4)))*ope(9)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(m1),u(j2),u(j2,m2),u(m3),u(m4))
 +tr(u(j1),u(j1),u(m1),u(m2),u(j2,m3),u(j2),u(m4)))*ope(10)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(j2),u(j2,m1),u(m2),u(m3),u(m4))
 +tr(u(j1),u(j1),u(m1),u(m2),u(m3),u(j2,m4),u(j2)))*ope(11)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(m1),u(m2),u(j2),u(m3),u(j2,m4))
 +tr(u(j1),u(j1),u(j2,m1),u(m2),u(j2),u(m3),u(m4)))*ope(12)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(m1),u(j2),u(m2),u(j2,m3),u(m4))
 +tr(u(j1),u(j1),u(m1),u(j2,m2),u(m3),u(j2),u(m4)))*ope(13)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(m1),u(j2),u(m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j1),u(j2,m1),u(m2),u(m3),u(j2),u(m4)))*ope(14)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(j2),u(m1),u(m2),u(j2,m3),u(m4))
 +tr(u(j1),u(j1),u(m1),u(j2,m2),u(m3),u(m4),u(j2)))*ope(15)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(j2),u(m1),u(m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j1),u(j2,m1),u(m2),u(m3),u(m4),u(j2)))*ope(16)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1))*tr(u(j1),u(m2),u(m3),u(j1,m4))-I*tr(chim(m1))*tr(u(j1),u(j1,m2),u(m3),u(m4)))*ope(17)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(m1),u(j1,m2))*tr(chim,u(m3),u(j1,m4))-I*tr(u(m1),u(j1,m2))*tr(chim,u(j1,m3),u(m4)))*ope(18)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(u(j1),u(m2),u(m3),u(j1,m4))-tr(chip,u(m1))*tr(u(j1),u(j1,m2),u(m3),u(m4)))*ope(19)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(j1,m2))*tr(u(j1),u(m3),u(m4))
 +tr(chip,u(j1,m1),u(m2))*tr(u(j1),u(m3),u(m4)))*ope(20)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2))*tr(chip,u(m3),u(m4)))*ope(21)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(j1,m2),u(m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(m2),u(j1,m3),u(m4)))*ope(22)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2),u(j1,m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(j1,m2),u(m3),u(m4)))*ope(23)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1,m1),u(j1),u(m2),u(m3),u(m4))-I*tr(chim(j1,m1),u(m2),u(m3),u(m4),u(j1)))*ope(24)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1,j1),u(m1),u(m2),u(m3),u(m4)))*ope(25)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(m2),u(j1),u(j1,m3),u(m4))
 +tr(chip,u(m1),u(j1,m2),u(j1),u(m3),u(m4)))*ope(26)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(m2),u(j1),u(m3),u(j1,m4))
 +tr(chip,u(j1,m1),u(m2),u(j1),u(m3),u(m4)))*ope(27)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(j1),u(j1,m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(j1,m3),u(j1),u(m4)))*ope(28)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(j1),u(m2),u(j1,m3),u(m4))
 +tr(chip,u(m1),u(j1,m2),u(m3),u(j1),u(m4)))*ope(29)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(j1),u(m2),u(m3),u(j1,m4))
 +tr(chip,u(j1,m1),u(m2),u(m3),u(j1),u(m4)))*ope(30)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1),u(j1,m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(j1,m3),u(m4),u(j1)))*ope(31)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1),u(m2),u(j1,m3),u(m4))
 +tr(chip,u(m1),u(j1,m2),u(m3),u(m4),u(j1)))*ope(32)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1),u(m2),u(m3),u(j1,m4))
 +tr(chip,u(j1,m1),u(m2),u(m3),u(m4),u(j1)))*ope(33)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(j1),u(j1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),u(j1),u(j1),u(m4)))*ope(34)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),u(m1),u(m2),u(m3),u(j1),u(m4))
 +I*tr(chim,u(m1),u(j1),u(m2),u(m3),u(m4),u(j1)))*ope(35)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),u(m1),u(m2),u(j1),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(j1),u(m3),u(m4),u(j1)))*ope(36)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),u(m1),u(j1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),u(j1),u(m4),u(j1)))*ope(37)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),u(j1),u(m1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),u(m4),u(j1),u(j1)))*ope(38)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),chip(m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),chip(m3),u(m4)))*ope(39)
 + e_(m1,m2,m3,m4)*OP(tr(chip,chip(m1),u(m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(m3),chip(m4)))*ope(40)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),chim(m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),chim(m3),u(m4)))*ope(41)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chim(m1),u(m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),u(m3),chim(m4)))*ope(42)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2),chip,u(m3),u(m4)))*ope(43)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),chip,u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),chip,u(m4)))*ope(44)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip,u(m1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),u(m4),chip))*ope(45)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,m1,m2))*tr(u(j1),u(m3),u(j2,m4))
 +I*tr(fp(j1,j2,m1,m2))*tr(u(j1),u(j2,m3),u(m4)))*ope(46)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,j2,m1,m2))*tr(u(j1),u(m3),u(m4)))*ope(47)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2,m1))*tr(fm(j1,m2),u(m3),u(j1,m4))-tr(u(j2),u(j2,m1))*tr(fm(j1,m2),u(j1,m3),u(m4)))*ope(48)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,j2,m2,m3),u(j1),u(m4))
 +tr(u(j2),u(m1))*tr(fm(j1,j2,m2,m3),u(m4),u(j1)))*ope(49)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,j1,m2,m3),u(j2),u(m4))
 +tr(u(j2),u(m1))*tr(fm(j1,j1,m2,m3),u(m4),u(j2)))*ope(50)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j1,j2,m1))*tr(fm(m2,m3),u(j1),u(m4))
 +tr(u(j2),u(j1,j2,m1))*tr(fm(m2,m3),u(m4),u(j1)))*ope(51)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fm(m1,m2),u(m3),u(j1,j2,m4))-tr(u(j1),u(j2))*tr(fm(m1,m2),u(j1,j2,m3),u(m4)))*ope(52)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3),u(j1,j2,m4))-tr(u(j2),u(m1))*tr(fm(j1,m2),u(j1,j2,m3),u(m4)))*ope(53)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1))*tr(u(j1),u(j2),u(m2),u(m3),u(j1,m4))
 +I*tr(fp(j1,m1))*tr(u(j1),u(j2),u(j2,m2),u(m3),u(m4)))*ope(54)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(u(j1),u(j2),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(m1,m2))*tr(u(j1),u(j2),u(j1),u(j2,m3),u(m4)))*ope(55)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1,m2))*tr(u(j1),u(j2),u(j1),u(m3),u(m4)))*ope(56)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(u(j1),u(j1),u(j2),u(m3),u(j2,m4))
 +I*tr(fp(m1,m2))*tr(u(j1),u(j1),u(j2,m3),u(m4),u(j2)))*ope(57)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1,m2))*tr(u(j1),u(j1),u(j2),u(m3),u(m4))
 +I*tr(fp(j2,m1,m2))*tr(u(j1),u(j1),u(m3),u(m4),u(j2)))*ope(58)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j1,j2))*tr(fp(j1,m1),u(m2),u(m3),u(m4)))*ope(59)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(m1),u(j2,m2))*tr(fp(j1,j2),u(j1),u(m3),u(m4))
 +I*tr(u(m1),u(j2,m2))*tr(fp(j1,j2),u(m3),u(m4),u(j1)))*ope(60)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2))*tr(u(j1),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(m2),u(j2))*tr(u(j1),u(j2,m3),u(m4)))*ope(61)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j1,m1),u(j2),u(m2))*tr(u(j1),u(m3),u(m4))
 +I*tr(fp(j2,j1,m1),u(m2),u(j2))*tr(u(j1),u(m3),u(m4)))*ope(62)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,m1),u(j2),u(m2))*tr(u(j1),u(m3),u(m4))
 +I*tr(fp(j1,j2,m1),u(m2),u(j2))*tr(u(j1),u(m3),u(m4)))*ope(63)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(j2,m2))*tr(u(j1),u(m3),u(m4))-I*tr(fp(j1,j2),u(j2,m1),u(m2))*tr(u(j1),u(m3),u(m4)))*ope(64)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j2),u(m3))*tr(u(j1),u(j2),u(j1,m4))-I*tr(fp(m1,m2),u(m3),u(j1))*tr(u(j1),u(j2),u(j2,m4)))*ope(65)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1,m2),u(j2),u(m3))*tr(u(j1),u(j2),u(m4))-I*tr(fp(j2,m1,m2),u(m3),u(j1))*tr(u(j1),u(j2),u(m4)))*ope(66)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2,m3))*tr(u(j1),u(j2),u(m4))
 +I*tr(fp(j2,m1),u(j1,m2),u(m3))*tr(u(j1),u(j2),u(m4)))*ope(67)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1),u(m2),u(m3))*tr(u(j1),u(j1),u(j2,m4)))*ope(68)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j2,m1),u(m2),u(m3))*tr(u(j1),u(j1),u(m4)))*ope(69)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1),u(m2),u(j2,m3))*tr(u(j1),u(j1),u(m4))
 +I*tr(fp(j2,m1),u(j2,m2),u(m3))*tr(u(j1),u(j1),u(m4)))*ope(70)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1,m2),u(m3),u(m4))*tr(u(j1),u(j1),u(j2)))*ope(71)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(m3),u(j2,m4))*tr(u(j1),u(j1),u(j2))
 +I*tr(fp(m1,m2),u(j2,m3),u(m4))*tr(u(j1),u(j1),u(j2)))*ope(72)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j2),u(m3))*tr(u(j1),u(j1),u(j2),u(m4))
 +tr(fm(m1,m2),u(m3),u(j2))*tr(u(j1),u(j1),u(m4),u(j2)))*ope(73)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2),u(m1))*tr(fm(m2,m3),u(j1),u(j1),u(m4))
 +tr(u(j2),u(j2),u(m1))*tr(fm(m2,m3),u(m4),u(j1),u(j1)))*ope(74)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fp(j1,j1,j2,j2,m3),u(m4)))*ope(75)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j1,j2,j2,m1))*tr(fp(m2,m3),u(m4)))*ope(76)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2,j2,m1,m2))*tr(fp(j1,m3),u(m4)))*ope(77)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1,m2))*tr(fm(j1,m3),u(j1),u(j2,m4))-I*tr(fp(j2,m1,m2))*tr(fm(j1,m3),u(j2,m4),u(j1)))*ope(78)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,m1))*tr(fm(j1,m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,j2,m1))*tr(fm(j1,m2),u(j2,m3),u(m4)))*ope(79)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1))*tr(fm(j1,j2,j1,m2),u(m3),u(m4)))*ope(80)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1))*tr(fm(j1,j1,j2,m2),u(m3),u(m4)))*ope(81)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1))*tr(fm(j1,m2),u(m3),u(j1,j2,m4))
 +I*tr(fp(j2,m1))*tr(fm(j1,m2),u(j1,j2,m3),u(m4)))*ope(82)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j2,j1,m1))*tr(fm(j1,m2),u(m3),u(m4)))*ope(83)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,j2,m1))*tr(fm(j1,m2),u(m3),u(m4)))*ope(84)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2))*tr(fp(m1,m2),u(j1),u(m3),u(j2,m4))
 +tr(fp(j1,j2))*tr(fp(m1,m2),u(j1,m3),u(m4),u(j2)))*ope(85)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,j1,j2))*tr(fp(m1,m2),u(j1),u(m3),u(m4))-tr(fp(j2,j1,j2))*tr(fp(m1,m2),u(m3),u(m4),u(j1)))*ope(86)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1,m2))*tr(fp(j1,m3),u(j2),u(j2),u(m4))
 +tr(fp(j1,m1,m2))*tr(fp(j1,m3),u(m4),u(j2),u(j2)))*ope(87)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1,m2))*tr(fp(j1,m3),u(j1),u(j2),u(m4))
 +tr(fp(j2,m1,m2))*tr(fp(j1,m3),u(m4),u(j2),u(j1)))*ope(88)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(fp(j1,m2),u(j2),u(j2,m3),u(m4))-tr(fp(j1,m1))*tr(fp(j1,m2),u(m3),u(j2,m4),u(j2)))*ope(89)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fp(j1,m2),u(j2),u(j1,m3),u(m4))-tr(fp(j2,m1))*tr(fp(j1,m2),u(m3),u(j1,m4),u(j2)))*ope(90)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(fp(j1,m2),u(j2),u(m3),u(j2,m4))-tr(fp(j1,m1))*tr(fp(j1,m2),u(j2,m3),u(m4),u(j2)))*ope(91)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fp(j1,m2),u(j2),u(m3),u(j1,m4))-tr(fp(j2,m1))*tr(fp(j1,m2),u(j1,m3),u(m4),u(j2)))*ope(92)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,j1,m1))*tr(fp(j1,m2),u(j2),u(m3),u(m4))-tr(fp(j2,j1,m1))*tr(fp(j1,m2),u(m3),u(m4),u(j2)))*ope(93)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2,m1))*tr(fp(j1,m2),u(j2),u(m3),u(m4))-tr(fp(j1,j2,m1))*tr(fp(j1,m2),u(m3),u(m4),u(j2)))*ope(94)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fp(j1,m2),u(j1),u(j2,m3),u(m4))-tr(fp(j2,m1))*tr(fp(j1,m2),u(m3),u(j2,m4),u(j1)))*ope(95)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fp(j1,m2),u(j1),u(m3),u(j2,m4))-tr(fp(j2,m1))*tr(fp(j1,m2),u(j2,m3),u(m4),u(j1)))*ope(96)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,j2,m1))*tr(fp(j1,m2),u(j1),u(m3),u(m4))-tr(fp(j2,j2,m1))*tr(fp(j1,m2),u(m3),u(m4),u(j1)))*ope(97)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2))*tr(fp(j1,m1),u(m2),u(m3),u(j2,m4))-tr(fp(j1,j2))*tr(fp(j1,m1),u(j2,m2),u(m3),u(m4)))*ope(98)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fp(j1,j2),u(m2),u(m3),u(j1,m4))-tr(fp(j2,m1))*tr(fp(j1,j2),u(j1,m2),u(m3),u(m4)))*ope(99)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fp(j1,j2),u(j1),u(j2,m3),u(m4))
 +tr(fp(m1,m2))*tr(fp(j1,j2),u(m3),u(j1,m4),u(j2)))*ope(100)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fp(j1,j2),u(j1),u(m3),u(j2,m4))
 +tr(fp(m1,m2))*tr(fp(j1,j2),u(j1,m3),u(m4),u(j2)))*ope(101)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1,m2))*tr(fp(j1,j2),u(j1),u(m3),u(m4))-tr(fp(j2,m1,m2))*tr(fp(j1,j2),u(m3),u(m4),u(j1)))*ope(102)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j2,m1))*tr(fp(m2,m3),u(j1),u(m4))
 +tr(fp(j1,j2),u(j2,m1))*tr(fp(m2,m3),u(m4),u(j1)))*ope(103)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j2))*tr(fp(m1,m2),u(m3),u(j1,m4))-tr(fp(j1,j2),u(j2))*tr(fp(m1,m2),u(j1,m3),u(m4)))*ope(104)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1,m2),u(j2))*tr(fp(j1,m3),u(j2),u(m4))
 +tr(fp(j1,m1,m2),u(j2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(105)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2,m1),u(m2))*tr(fp(j1,m3),u(j2),u(m4))
 +tr(fp(j1,j2,m1),u(m2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(106)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j1,m2))*tr(fp(j1,m3),u(j2),u(m4))
 +tr(fp(j2,m1),u(j1,m2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(107)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2,m2))*tr(fp(j1,m3),u(j2),u(m4))
 +tr(fp(j1,m1),u(j2,m2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(108)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(m2))*tr(fp(j1,m3),u(j1),u(j2,m4))
 +tr(fp(j2,m1),u(m2))*tr(fp(j1,m3),u(j2,m4),u(j1)))*ope(109)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1,m2),u(j2))*tr(fp(j1,m3),u(j1),u(m4))
 +tr(fp(j2,m1,m2),u(j2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(110)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,j2,m1),u(m2))*tr(fp(j1,m3),u(j1),u(m4))
 +tr(fp(j2,j2,m1),u(m2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(111)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j2,m2))*tr(fp(j1,m3),u(j1),u(m4))
 +tr(fp(j2,m1),u(j2,m2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(112)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j1))*tr(fp(j1,m2),u(m3),u(j2,m4))-tr(fp(j2,m1),u(j1))*tr(fp(j1,m2),u(j2,m3),u(m4)))*ope(113)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2))*tr(fp(j1,m2),u(m3),u(j2,m4))-tr(fp(j1,m1),u(j2))*tr(fp(j1,m2),u(j2,m3),u(m4)))*ope(114)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1))*tr(fp(j1,m2),u(m3),u(j2,m4))-tr(fp(j1,j2),u(m1))*tr(fp(j1,m2),u(j2,m3),u(m4)))*ope(115)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j2))*tr(fp(j1,m2),u(m3),u(j1,m4))-tr(fp(j2,m1),u(j2))*tr(fp(j1,m2),u(j1,m3),u(m4)))*ope(116)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fp(j1,m2),fp(j1,j2,m3),u(m4))-tr(u(j2),u(m1))*tr(fp(j1,m2),u(m3),fp(j1,j2,m4)))*ope(117)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fp(j1,m1),fp(j2,m2,m3),u(m4))
 +tr(u(j1),u(j2))*tr(fp(j1,m1),u(m2),fp(j2,m3,m4)))*ope(118)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2))*tr(fp(j1,m1),fp(j1,m2,m3),u(m4))
 +tr(u(j2),u(j2))*tr(fp(j1,m1),u(m2),fp(j1,m3,m4)))*ope(119)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fp(j1,m1),fp(m2,m3),u(j2,m4))
 +tr(u(j1),u(j2))*tr(fp(j1,m1),u(j2,m2),fp(m3,m4)))*ope(120)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j1,j2))*tr(fp(j1,m1),fp(m2,m3),u(m4))
 +tr(u(j2),u(j1,j2))*tr(fp(j1,m1),u(m2),fp(m3,m4)))*ope(121)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(m2))*tr(fp(j1,j2),u(m3),u(j1,m4))-tr(fp(j2,m1),u(m2))*tr(fp(j1,j2),u(j1,m3),u(m4)))*ope(122)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(m3))*tr(fp(j1,j2),u(j1),u(j2,m4))-tr(fp(m1,m2),u(m3))*tr(fp(j1,j2),u(j1,m4),u(j2)))*ope(123)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1,m2),u(m3))*tr(fp(j1,j2),u(j1),u(m4))
 +tr(fp(j2,m1,m2),u(m3))*tr(fp(j1,j2),u(m4),u(j1)))*ope(124)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(j2,m3))*tr(fp(j1,j2),u(j1),u(m4))
 +tr(fp(m1,m2),u(j2,m3))*tr(fp(j1,j2),u(m4),u(j1)))*ope(125)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fp(j1,j2),fp(j1,m2,m3),u(m4))
 +tr(u(j2),u(m1))*tr(fp(j1,j2),u(m2),fp(j1,m3,m4)))*ope(126)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fp(j1,j2),fp(m2,m3),u(j1,m4))
 +tr(u(j2),u(m1))*tr(fp(j1,j2),u(j1,m2),fp(m3,m4)))*ope(127)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2,m1))*tr(fp(j1,j2),fp(m2,m3),u(m4))
 +tr(u(j1),u(j2,m1))*tr(fp(j1,j2),u(m2),fp(m3,m4)))*ope(128)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j2,m2))*tr(fp(j1,j2),fp(j1,m3),u(m4))-tr(u(m1),u(j2,m2))*tr(fp(j1,j2),u(m3),fp(j1,m4)))*ope(129)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2))*tr(fm(j1,m2),u(m3),u(j2,m4))-tr(fm(j1,m1),u(j2))*tr(fm(j1,m2),u(j2,m3),u(m4)))*ope(130)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(j2))*tr(fm(j1,m2),u(m3),u(j1,m4))-tr(fm(j2,m1),u(j2))*tr(fm(j1,m2),u(j1,m3),u(m4)))*ope(131)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,m2),fm(j1,j2,m3),u(m4))-tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3),fm(j1,j2,m4)))*ope(132)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fm(j1,m1),fm(j2,m2,m3),u(m4))
 +tr(u(j1),u(j2))*tr(fm(j1,m1),u(m2),fm(j2,m3,m4)))*ope(133)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2))*tr(fm(j1,m1),fm(j1,m2,m3),u(m4))
 +tr(u(j2),u(j2))*tr(fm(j1,m1),u(m2),fm(j1,m3,m4)))*ope(134)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fm(j1,m1),fm(m2,m3),u(j2,m4))
 +tr(u(j1),u(j2))*tr(fm(j1,m1),u(j2,m2),fm(m3,m4)))*ope(135)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j1,j2))*tr(fm(j1,m1),fm(m2,m3),u(m4))
 +tr(u(j2),u(j1,j2))*tr(fm(j1,m1),u(m2),fm(m3,m4)))*ope(136)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j2,m3))*tr(fm(j1,j2),u(j1),u(m4))
 +tr(fm(m1,m2),u(j2,m3))*tr(fm(j1,j2),u(m4),u(j1)))*ope(137)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,j2),fm(j1,m2,m3),u(m4))
 +tr(u(j2),u(m1))*tr(fm(j1,j2),u(m2),fm(j1,m3,m4)))*ope(138)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,j2),fm(m2,m3),u(j1,m4))
 +tr(u(j2),u(m1))*tr(fm(j1,j2),u(j1,m2),fm(m3,m4)))*ope(139)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2,m1))*tr(fm(j1,j2),fm(m2,m3),u(m4))
 +tr(u(j1),u(j2,m1))*tr(fm(j1,j2),u(m2),fm(m3,m4)))*ope(140)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j2,m2))*tr(fm(j1,j2),fm(j1,m3),u(m4))-tr(u(m1),u(j2,m2))*tr(fm(j1,j2),u(m3),fm(j1,m4)))*ope(141)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1))*tr(fm(j1,m2),u(j2),u(j2),u(m3),u(m4))
 +I*tr(fp(j1,m1))*tr(fm(j1,m2),u(m3),u(m4),u(j2),u(j2)))*ope(142)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1))*tr(fm(j1,m2),u(j1),u(j2),u(m3),u(m4))
 +I*tr(fp(j2,m1))*tr(fm(j1,m2),u(m3),u(m4),u(j2),u(j1)))*ope(143)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2))*tr(fm(j1,m1),u(j2),u(m2),u(m3),u(m4))
 +I*tr(fp(j1,j2))*tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j2)))*ope(144)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(fm(j1,j2),u(j1),u(j2),u(m3),u(m4))-I*tr(fp(m1,m2))*tr(fm(j1,j2),u(m3),u(m4),u(j1),u(j2)))*ope(145)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j2))*tr(fm(j1,m1),fp(j1,m2),u(m3),u(m4))
 +I*tr(u(j2),u(j2))*tr(fm(j1,m1),u(m2),u(m3),fp(j1,m4)))*ope(146)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(m3))*tr(fm(j1,j2),u(j1),u(j2),u(m4))
 +I*tr(fp(m1,m2),u(m3))*tr(fm(j1,j2),u(m4),u(j1),u(j2)))*ope(147)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fm(j1,j2),fp(j1,m2),u(m3),u(m4))
 +I*tr(u(j2),u(m1))*tr(fm(j1,j2),u(m2),u(m3),fp(j1,m4)))*ope(148)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j2,m1),u(m2))*tr(u(j1),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),fp(j2,m2))*tr(u(j1),u(m3),u(m4)))*ope(149)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(m3))*tr(u(j1),u(j2),u(m4))
 +I*tr(fm(j2,m1),u(m2),fp(j1,m3))*tr(u(j1),u(j2),u(m4)))*ope(150)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(m1,m2),u(m3))*tr(u(j1),u(j2),u(m4))
 +I*tr(fm(j1,j2),u(m1),fp(m2,m3))*tr(u(j1),u(j2),u(m4)))*ope(151)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),u(m2))*tr(fp(j1,m3),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(152)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1),u(m2))*tr(fp(j1,m3),u(j2),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(153)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),u(j2),u(m2))*tr(fp(j1,m3),u(j1),u(m4))-I*tr(fm(j2,m1),u(m2),u(j2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(154)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),u(j1),u(j2))*tr(fp(j1,m2),u(m3),u(m4))
 +I*tr(fm(j2,m1),u(j2),u(j1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(155)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),u(j2))*tr(fp(j1,m2),u(m3),u(m4)))*ope(156)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j2),u(m1))*tr(fp(j1,m2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(j2))*tr(fp(j1,m2),u(m3),u(m4)))*ope(157)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j2),u(m3))*tr(fp(j1,j2),u(j1),u(m4))-I*tr(fm(m1,m2),u(m3),u(j2))*tr(fp(j1,j2),u(m4),u(j1)))*ope(158)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),u(m2),u(m3))*tr(fp(j1,j2),u(j1),u(m4))
 +I*tr(fm(j2,m1),u(m2),u(m3))*tr(fp(j1,j2),u(m4),u(j1)))*ope(159)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(fm(j1,m2),fp(j2,j2,m3,m4)))*ope(160)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fm(j1,m2),fp(j1,j2,m3,m4)))*ope(161)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,j2,j1,m1))*tr(fm(j1,m2),fp(m3,m4)))*ope(162)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2,j2,m1))*tr(fm(j1,m2),fp(m3,m4)))*ope(163)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j2,m1))*tr(fp(j1,m2),fp(j1,m3),u(m4)))*ope(164)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2))*tr(fp(j1,m1),fp(m2,m3),u(j2,m4))-I*tr(fp(j1,j2))*tr(fp(j1,m1),u(j2,m2),fp(m3,m4)))*ope(165)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j1,j2))*tr(fp(j1,m1),fp(m2,m3),u(m4))-I*tr(fp(j2,j1,j2))*tr(fp(j1,m1),u(m2),fp(m3,m4)))*ope(166)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1))*tr(fp(j1,j2),fp(j1,m2,m3),u(m4))-I*tr(fp(j2,m1))*tr(fp(j1,j2),u(m2),fp(j1,m3,m4)))*ope(167)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(fp(j1,j2),fp(j1,j2,m3),u(m4))
 +I*tr(fp(m1,m2))*tr(fp(j1,j2),u(m3),fp(j1,j2,m4)))*ope(168)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,m1))*tr(fp(j1,j2),fp(m2,m3),u(m4))-I*tr(fp(j1,j2,m1))*tr(fp(j1,j2),u(m2),fp(m3,m4)))*ope(169)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(fp(j1,j2),fp(j1,m3),u(j2,m4))-I*tr(fp(m1,m2))*tr(fp(j1,j2),u(j1,m3),fp(j2,m4)))*ope(170)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1,m2))*tr(fp(j1,j2),fp(j1,m3),u(m4))
 +I*tr(fp(j2,m1,m2))*tr(fp(j1,j2),u(m3),fp(j1,m4)))*ope(171)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j2,m1))*tr(fm(j1,m2),fm(j1,m3),u(m4)))*ope(172)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2))*tr(fm(j1,m1),fm(m2,m3),u(j2,m4))-I*tr(fp(j1,j2))*tr(fm(j1,m1),u(j2,m2),fm(m3,m4)))*ope(173)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j1,j2))*tr(fm(j1,m1),fm(m2,m3),u(m4))-I*tr(fp(j2,j1,j2))*tr(fm(j1,m1),u(m2),fm(m3,m4)))*ope(174)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1))*tr(fm(j1,j2),fm(j1,m2,m3),u(m4))-I*tr(fp(j2,m1))*tr(fm(j1,j2),u(m2),fm(j1,m3,m4)))*ope(175)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(fm(j1,j2),fm(j1,j2,m3),u(m4))
 +I*tr(fp(m1,m2))*tr(fm(j1,j2),u(m3),fm(j1,j2,m4)))*ope(176)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,m1))*tr(fm(j1,j2),fm(m2,m3),u(m4))-I*tr(fp(j1,j2,m1))*tr(fm(j1,j2),u(m2),fm(m3,m4)))*ope(177)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(fm(j1,j2),fm(j1,m3),u(j2,m4))-I*tr(fp(m1,m2))*tr(fm(j1,j2),u(j1,m3),fm(j2,m4)))*ope(178)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1,m2))*tr(fm(j1,j2),fm(j1,m3),u(m4))
 +I*tr(fp(j2,m1,m2))*tr(fm(j1,j2),u(m3),fm(j1,m4)))*ope(179)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2))*tr(fm(m1,m2),fp(j1,j2),u(m3),u(m4))-tr(fp(j1,j2))*tr(fm(m1,m2),u(m3),u(m4),fp(j1,j2)))*ope(180)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(fm(j1,m2),u(j2),fp(j2,m3),u(m4))-tr(fp(j1,m1))*tr(fm(j1,m2),u(m3),fp(j2,m4),u(j2)))*ope(181)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fm(j1,m2),u(j1),fp(j2,m3),u(m4))-tr(fp(j2,m1))*tr(fm(j1,m2),u(m3),fp(j2,m4),u(j1)))*ope(182)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(fm(j1,m2),fp(j2,m3),u(j2),u(m4))-tr(fp(j1,m1))*tr(fm(j1,m2),u(m3),u(j2),fp(j2,m4)))*ope(183)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fm(j1,m2),fp(j1,m3),u(j2),u(m4))-tr(fp(j2,m1))*tr(fm(j1,m2),u(m3),u(j2),fp(j1,m4)))*ope(184)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fm(j1,m2),fp(j1,j2),u(m3),u(m4))-tr(fp(j2,m1))*tr(fm(j1,m2),u(m3),u(m4),fp(j1,j2)))*ope(185)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2))*tr(fm(j1,m1),u(j2),fp(m2,m3),u(m4))
 +tr(fp(j1,j2))*tr(fm(j1,m1),u(m2),fp(m3,m4),u(j2)))*ope(186)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2))*tr(fm(j1,m1),fp(m2,m3),u(j2),u(m4))
 +tr(fp(j1,j2))*tr(fm(j1,m1),u(m2),u(j2),fp(m3,m4)))*ope(187)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2))*tr(fm(j1,m1),fp(j2,m2),u(m3),u(m4))-tr(fp(j1,j2))*tr(fm(j1,m1),u(m2),u(m3),fp(j2,m4)))*ope(188)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fm(j1,j2),u(j1),fp(j2,m3),u(m4))
 +tr(fp(m1,m2))*tr(fm(j1,j2),u(m3),fp(j1,m4),u(j2)))*ope(189)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2))*tr(fm(j1,j2),fp(m1,m2),u(m3),u(m4))-tr(fp(j1,j2))*tr(fm(j1,j2),u(m1),u(m2),fp(m3,m4)))*ope(190)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fm(j1,j2),fp(j1,m3),u(j2),u(m4))
 +tr(fp(m1,m2))*tr(fm(j1,j2),u(m3),u(j1),fp(j2,m4)))*ope(191)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fm(j1,j2),fp(j1,m2),u(m3),u(m4))-tr(fp(j2,m1))*tr(fm(j1,j2),u(m2),u(m3),fp(j1,m4)))*ope(192)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fm(j1,j2),fp(j1,j2),u(m3),u(m4))-tr(fp(m1,m2))*tr(fm(j1,j2),u(m3),u(m4),fp(j1,j2)))*ope(193)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2))*tr(fp(j1,m3),u(j2),u(m4))
 +tr(fm(j1,m1),fp(j2,m2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(194)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(m1,m2))*tr(fp(j1,m3),u(j2),u(m4))
 +tr(fm(j1,j2),fp(m1,m2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(195)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),fp(j2,m2))*tr(fp(j1,m3),u(j1),u(m4))
 +tr(fm(j2,m1),fp(j2,m2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(196)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j2))*tr(fp(j1,m1),fp(m2,m3),u(m4))
 +tr(fm(j1,j2),u(j2))*tr(fp(j1,m1),u(m2),fp(m3,m4)))*ope(197)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),fp(m2,m3))*tr(fp(j1,j2),u(j1),u(m4))
 +tr(fm(j2,m1),fp(m2,m3))*tr(fp(j1,j2),u(m4),u(j1)))*ope(198)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1))*tr(fp(j1,j2),fp(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1))*tr(fp(j1,j2),u(m2),fp(m3,m4)))*ope(199)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2))*tr(fp(j1,j2),fp(j1,m3),u(m4))-tr(fm(j2,m1),u(m2))*tr(fp(j1,j2),u(m3),fp(j1,m4)))*ope(200)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(fp(j1,j2),fp(j1,j2),u(m4)))*ope(201)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j2))*tr(fm(m1,m2),fp(j1,m3),u(m4))-tr(fp(j1,j2),u(j2))*tr(fm(m1,m2),u(m3),fp(j1,m4)))*ope(202)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2))*tr(fm(j1,m3),u(j2),u(m4))
 +tr(fp(j1,j2),fp(m1,m2))*tr(fm(j1,m3),u(m4),u(j2)))*ope(203)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j1))*tr(fm(j1,m2),fp(j2,m3),u(m4))-tr(fp(j2,m1),u(j1))*tr(fm(j1,m2),u(m3),fp(j2,m4)))*ope(204)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2))*tr(fm(j1,m2),fp(j2,m3),u(m4))-tr(fp(j1,m1),u(j2))*tr(fm(j1,m2),u(m3),fp(j2,m4)))*ope(205)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1))*tr(fm(j1,m2),fp(j2,m3),u(m4))-tr(fp(j1,j2),u(m1))*tr(fm(j1,m2),u(m3),fp(j2,m4)))*ope(206)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j2))*tr(fm(j1,m2),fp(j1,m3),u(m4))-tr(fp(j2,m1),u(j2))*tr(fm(j1,m2),u(m3),fp(j1,m4)))*ope(207)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,m2),fp(j1,j2),fp(m3,m4))
 +tr(u(j2),u(m1))*tr(fm(j1,m2),fp(m3,m4),fp(j1,j2)))*ope(208)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j2))*tr(fm(j1,m1),fp(m2,m3),u(m4))
 +tr(fp(j1,j2),u(j2))*tr(fm(j1,m1),u(m2),fp(m3,m4)))*ope(209)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1))*tr(fm(j1,j2),fp(m2,m3),u(m4))
 +tr(fp(j1,j2),u(m1))*tr(fm(j1,j2),u(m2),fp(m3,m4)))*ope(210)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(j2))*tr(fm(j1,j2),fp(j1,m3),u(m4))-tr(fp(m1,m2),u(j2))*tr(fm(j1,j2),u(m3),fp(j1,m4)))*ope(211)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(m2))*tr(fm(j1,j2),fp(j1,m3),u(m4))-tr(fp(j2,m1),u(m2))*tr(fm(j1,j2),u(m3),fp(j1,m4)))*ope(212)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(m3))*tr(fm(j1,j2),fp(j1,j2),u(m4))
 +tr(fp(m1,m2),u(m3))*tr(fm(j1,j2),u(m4),fp(j1,j2)))*ope(213)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j2))*tr(fm(j1,j2),fm(j1,m3),u(m4))-tr(fm(m1,m2),u(j2))*tr(fm(j1,j2),u(m3),fm(j1,m4)))*ope(214)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2))*tr(fm(j1,j2),fm(j1,m3),u(m4))-tr(fm(j2,m1),u(m2))*tr(fm(j1,j2),u(m3),fm(j1,m4)))*ope(215)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(fm(j1,j2),fm(j1,j2),u(m4)))*ope(216)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2))*tr(fm(j1,m1),fp(j2,m2),fp(m3,m4))-I*tr(fp(j1,j2))*tr(fm(j1,m1),fp(m2,m3),fp(j2,m4)))*ope(217)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(fm(j1,j2),fp(j1,j2),fp(m3,m4))-I*tr(fp(m1,m2))*tr(fm(j1,j2),fp(m3,m4),fp(j1,j2)))*ope(218)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j1,j2,m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(j1,j2,m3),u(m4)))*ope(219)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2,m3),u(j1,j2,m4))
 +I*tr(fp(j1,m1),u(j1,j2,m2),u(j2,m3),u(m4)))*ope(220)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j1,j2,m1,m2),u(j2),u(m3),u(m4))
 +I*tr(fp(j1,j1,j2,m1,m2),u(m3),u(m4),u(j2)))*ope(221)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j1,j2,j2,m1),u(m2),u(m3),u(m4)))*ope(222)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j1),u(j2,m3),u(j2,m4))-tr(fm(m1,m2),u(j1,m3),u(j1,m4),u(j2),u(j2)))*ope(223)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2),u(j1),u(j2,m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(j2,m3),u(j1),u(m4)))*ope(224)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j1,m2),u(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),u(j2,m3),u(j1,m4),u(j2)))*ope(225)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(m2),u(j1,m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(j1,m3),u(m4),u(j2)))*ope(226)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2,m2),u(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),u(j2,m3),u(j2,m4),u(j1)))*ope(227)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2,m2),u(m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(m3),u(j2,m4),u(j1)))*ope(228)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),u(j2,m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(j2,m3),u(m4),u(j1)))*ope(229)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2,m1,m2),u(j1),u(j2),u(m3),u(m4))-tr(fm(j1,j2,m1,m2),u(m3),u(m4),u(j2),u(j1)))*ope(230)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2,j1,m1),u(j2),u(m2),u(m3),u(m4))-tr(fm(j1,j2,j1,m1),u(m2),u(m3),u(m4),u(j2)))*ope(231)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j1,m1,m2),u(j2),u(j2),u(m3),u(m4))-tr(fm(j1,j1,m1,m2),u(m3),u(m4),u(j2),u(j2)))*ope(232)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j1,j2,m1),u(j2),u(m2),u(m3),u(m4))-tr(fm(j1,j1,j2,m1),u(m2),u(m3),u(m4),u(j2)))*ope(233)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j2),u(j1,j2,m3),u(m4))-tr(fm(m1,m2),u(m3),u(j1,j2,m4),u(j2),u(j1)))*ope(234)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j2),u(m3),u(j1,j2,m4))-tr(fm(m1,m2),u(j1,j2,m3),u(m4),u(j2),u(j1)))*ope(235)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2),u(j2),u(j1,j2,m3),u(m4))-tr(fm(j1,m1),u(m2),u(j1,j2,m3),u(j2),u(m4)))*ope(236)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2),u(j2),u(m3),u(j1,j2,m4))-tr(fm(j1,m1),u(j1,j2,m2),u(m3),u(j2),u(m4)))*ope(237)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(m2),u(j1,j2,m3),u(m4))-tr(fm(j1,m1),u(m2),u(j1,j2,m3),u(m4),u(j2)))*ope(238)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(m2),u(m3),u(j1,j2,m4))-tr(fm(j1,m1),u(j1,j2,m2),u(m3),u(m4),u(j2)))*ope(239)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j2),u(m3),u(j1),u(j2,m4))
 +I*tr(fp(m1,m2),u(j1,m3),u(j2),u(m4),u(j1),u(j2)))*ope(240)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j2),u(j2),u(m3),u(j1,m4))
 +I*tr(fp(m1,m2),u(j1,m3),u(m4),u(j2),u(j2),u(j1)))*ope(241)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j2),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(m1,m2),u(j1,m3),u(m4),u(j2),u(j1),u(j2)))*ope(242)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j1),u(j2,m3),u(j2),u(m4))
 +I*tr(fp(m1,m2),u(m3),u(j1),u(j1,m4),u(j2),u(j2)))*ope(243)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j1),u(j2),u(j2,m3),u(m4))
 +I*tr(fp(m1,m2),u(m3),u(j1,m4),u(j1),u(j2),u(j2)))*ope(244)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j1),u(j2),u(m3),u(j2,m4))
 +I*tr(fp(m1,m2),u(j1,m3),u(m4),u(j1),u(j2),u(j2)))*ope(245)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2),u(m3),u(j1),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(j1),u(m3),u(j2),u(m4)))*ope(246)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2),u(j2),u(j1,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j1,m3),u(j2),u(j2),u(m4)))*ope(247)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2),u(j2),u(m3),u(j1,m4))
 +I*tr(fp(j1,m1),u(j1,m2),u(m3),u(j2),u(j2),u(m4)))*ope(248)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(j1),u(j2),u(m4)))*ope(249)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j1),u(j2),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(j2),u(j1),u(m4)))*ope(250)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j1),u(j2),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(j2),u(j1),u(m4)))*ope(251)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j1,m3),u(j2),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2),u(j1,m3),u(m4),u(j2)))*ope(252)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j1,j2),u(m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(m3),u(j1,j2),u(m4),u(j2)))*ope(253)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(m3),u(j1,j2),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j1,j2),u(m3),u(m4),u(j2)))*ope(254)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(m3),u(j1),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(j1),u(m3),u(m4),u(j2)))*ope(255)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j2),u(j1,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j1,m3),u(j2),u(m4),u(j2)))*ope(256)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j2),u(m3),u(j1,m4))
 +I*tr(fp(j1,m1),u(j1,m2),u(m3),u(j2),u(m4),u(j2)))*ope(257)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j1),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(j1),u(m4),u(j2)))*ope(258)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(j1),u(m4),u(j2)))*ope(259)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j2),u(j1,m2),u(m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(m3),u(j1,m4),u(j2),u(j2)))*ope(260)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j2),u(m2),u(j1,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j1,m3),u(m4),u(j2),u(j2)))*ope(261)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j2),u(m2),u(m3),u(j1,m4))
 +I*tr(fp(j1,m1),u(j1,m2),u(m3),u(m4),u(j2),u(j2)))*ope(262)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j1),u(j2,m2),u(m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(m3),u(j2,m4),u(j1),u(j2)))*ope(263)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j1),u(m2),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(m4),u(j1),u(j2)))*ope(264)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j1),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(m4),u(j1),u(j2)))*ope(265)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(m2),u(j2,m3),u(j2),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2),u(j2,m3),u(m4),u(j1)))*ope(266)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(m2),u(j2),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(j2),u(m4),u(j1)))*ope(267)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(m2),u(j2),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(j2),u(m4),u(j1)))*ope(268)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(j2),u(j2,m2),u(m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(m3),u(j2,m4),u(j2),u(j1)))*ope(269)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(j2),u(m2),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(m4),u(j2),u(j1)))*ope(270)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(j2),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(m4),u(j2),u(j1)))*ope(271)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(m2),u(j1),u(j2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(j1,m2),u(j2),u(m3),u(m4)))*ope(272)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(m2),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(j1,j2),u(j1,m1),u(m2),u(j2),u(m3),u(m4)))*ope(273)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(j1),u(j2,m2),u(m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(m2),u(j1,m3),u(j2),u(m4)))*ope(274)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(j1),u(m2),u(j2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(j1,m2),u(m3),u(j2),u(m4)))*ope(275)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(j1),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,j2),u(j1,m1),u(m2),u(m3),u(j2),u(m4)))*ope(276)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(j1),u(m1),u(j2,m2),u(m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(m2),u(j1,m3),u(m4),u(j2)))*ope(277)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(j1),u(m1),u(m2),u(j2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(j1,m2),u(m3),u(m4),u(j2)))*ope(278)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(j1),u(m1),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,j2),u(j1,m1),u(m2),u(m3),u(m4),u(j2)))*ope(279)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j2),u(j1),u(j2),u(m3),u(m4))-tr(fm(m1,m2),u(m3),u(m4),u(j1),u(j2),u(j1),u(j2)))*ope(280)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j1),u(j2),u(m3),u(j2),u(m4))-tr(fm(m1,m2),u(m3),u(j1),u(m4),u(j1),u(j2),u(j2)))*ope(281)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j1),u(j2),u(j2),u(m3),u(m4))-tr(fm(m1,m2),u(m3),u(m4),u(j1),u(j1),u(j2),u(j2)))*ope(282)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j2),u(m2),u(j1),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j1),u(m4),u(j2),u(j2)))*ope(283)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j2),u(j1),u(m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j1),u(j2),u(j2)))*ope(284)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j1),u(m2),u(m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),u(m3),u(m4),u(j1),u(j2)))*ope(285)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j1),u(m2),u(j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j2),u(m4),u(j1),u(j2)))*ope(286)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j1),u(j2),u(m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j2),u(j1),u(j2)))*ope(287)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),u(m3),u(j2),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),u(j2),u(m3),u(m4),u(j1)))*ope(288)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),u(j2),u(m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),u(m3),u(j2),u(m4),u(j1)))*ope(289)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),u(j2),u(j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j2),u(j2),u(m4),u(j1)))*ope(290)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2),u(m2),u(m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),u(m3),u(m4),u(j2),u(j1)))*ope(291)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2),u(m2),u(j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j2),u(m4),u(j2),u(j1)))*ope(292)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2),u(j2),u(m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j2),u(j2),u(j1)))*ope(293)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),u(m1),u(m2),u(j2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),u(j1),u(m3),u(m4),u(j2)))*ope(294)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),u(m1),u(j2),u(m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),u(m3),u(j1),u(m4),u(j2)))*ope(295)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),u(j2),u(m1),u(m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),u(m3),u(m4),u(j1),u(j2)))*ope(296)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),fp(j1,j1,j2,j2,m3),u(m4))-tr(fp(m1,m2),u(m3),fp(j1,j1,j2,j2,m4)))*ope(297)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j1,j2,j2,m2,m3),u(m4))
 +tr(fp(j1,m1),u(m2),fp(j1,j2,j2,m3,m4)))*ope(298)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),fm(j1,j1,j2,j2,m3),u(m4))-tr(fm(m1,m2),u(m3),fm(j1,j1,j2,j2,m4)))*ope(299)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j1,j2,j2,m2,m3),u(m4))
 +tr(fm(j1,m1),u(m2),fm(j1,j2,j2,m3,m4)))*ope(300)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j1,m2,m3),u(j2,m4))-I*tr(fm(j1,m1),u(j2,m2),fp(j1,m3,m4),u(j2)))*ope(301)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),fp(j2,m2,m3),u(j2,m4))-I*tr(fm(j1,m1),u(j2,m2),fp(j2,m3,m4),u(j1)))*ope(302)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2,m3),u(j1),u(j2,m4))-I*tr(fm(j1,m1),u(j2,m2),u(j1),fp(j2,m3,m4)))*ope(303)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j1,m3),u(j2,m4))
 +I*tr(fm(j1,m1),u(j2,m2),u(j1,m3),fp(j2,m4)))*ope(304)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),u(j2,m3),u(j2,m4))
 +I*tr(fm(j1,m1),u(j2,m2),u(j2,m3),fp(j1,m4)))*ope(305)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2,j1,m1),u(j2),fp(m2,m3),u(m4))-I*tr(fm(j1,j2,j1,m1),u(m2),fp(m3,m4),u(j2)))*ope(306)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2,j1,m1),fp(m2,m3),u(j2),u(m4))-I*tr(fm(j1,j2,j1,m1),u(m2),u(j2),fp(m3,m4)))*ope(307)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2,j1,m1),fp(j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,j2,j1,m1),u(m2),u(m3),fp(j2,m4)))*ope(308)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j1,m1,m2),fp(j2,m3),u(j2),u(m4))
 +I*tr(fm(j1,j1,m1,m2),u(m3),u(j2),fp(j2,m4)))*ope(309)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j1,j2,m1),u(j2),fp(m2,m3),u(m4))-I*tr(fm(j1,j1,j2,m1),u(m2),fp(m3,m4),u(j2)))*ope(310)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j1,j2,m1),fp(m2,m3),u(j2),u(m4))-I*tr(fm(j1,j1,j2,m1),u(m2),u(j2),fp(m3,m4)))*ope(311)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j1,j2,m1),fp(j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,j1,j2,m1),u(m2),u(m3),fp(j2,m4)))*ope(312)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j1,j2,j1,m3),u(j2),u(m4))
 +I*tr(fm(m1,m2),u(m3),u(j1),fp(j2,j1,j2,m4)))*ope(313)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j1,j1,j2,m3),u(j2),u(m4))
 +I*tr(fm(m1,m2),u(m3),u(j1),fp(j2,j2,j1,m4)))*ope(314)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j1,j2,m2,m3),u(m4))-I*tr(fm(j1,m1),u(m2),fp(j1,j2,m3,m4),u(j2)))*ope(315)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(m2,m3),u(j1,j2,m4))-I*tr(fm(j1,m1),u(j1,j2,m2),fp(m3,m4),u(j2)))*ope(316)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),fp(j2,j2,m2,m3),u(m4))-I*tr(fm(j1,m1),u(m2),fp(j2,j2,m3,m4),u(j1)))*ope(317)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,j2,m2,m3),u(j1),u(m4))-I*tr(fm(j1,m1),u(m2),u(j1),fp(j2,j2,m3,m4)))*ope(318)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,j2,j1,m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),fp(j2,j2,j1,m4)))*ope(319)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2,m2,m3),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),fp(j1,j2,m3,m4)))*ope(320)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2,j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),fp(j1,j2,j2,m4)))*ope(321)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j1,j2,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j1,j2,m3),fp(j2,m4)))*ope(322)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(m3),u(j1,j2,m4))
 +I*tr(fm(j1,m1),u(j1,j2,m2),u(m3),fp(j2,m4)))*ope(323)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(m2),fp(j1,j2,m3),u(j2),u(m4))-tr(fp(j1,m1),u(m2),u(j2),fp(j1,j2,m3),u(m4)))*ope(324)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2),fp(j1,m2,m3),u(j2),u(m4))
 +tr(fp(j1,m1),u(m2),u(j2),fp(j1,m3,m4),u(j2)))*ope(325)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),fp(j2,m2),u(j2,m3),u(m4))
 +tr(fp(j1,m1),u(j2),fp(j2,m2),u(m3),u(j1,m4)))*ope(326)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2),fp(j1,m2),u(m3),u(j2,m4))
 +tr(fp(j1,m1),u(j2),fp(j1,m2),u(j2,m3),u(m4)))*ope(327)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),u(j2,m2),fp(j2,m3),u(m4))-tr(fp(j1,m1),u(m2),fp(j2,m3),u(j2,m4),u(j1)))*ope(328)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),u(m2),fp(j2,m3),u(j2,m4))-tr(fp(j1,m1),u(m2),u(j2),fp(j2,m3),u(j1,m4)))*ope(329)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),fp(j2,m2,m3),u(j2),u(m4))
 +tr(fp(j1,m1),u(m2),u(j2),fp(j2,m3,m4),u(j1)))*ope(330)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),fp(j2,j2,m2),u(m3),u(m4))-tr(fp(j1,m1),u(m2),u(m3),fp(j2,j2,m4),u(j1)))*ope(331)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),fp(j2,m2),u(m3),u(j2,m4))
 +tr(fp(j1,m1),u(j2),fp(j2,m2),u(j1,m3),u(m4)))*ope(332)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2,m3),u(j1),u(j2),u(m4))
 +tr(fp(j1,m1),u(m2),u(j2),u(j1),fp(j2,m3,m4)))*ope(333)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j1,m2,m3),u(j2),u(j2),u(m4))
 +tr(fp(j1,m1),u(m2),u(j2),u(j2),fp(j1,m3,m4)))*ope(334)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j1,j2,m2),u(j2),u(m3),u(m4))-tr(fp(j1,m1),u(m2),u(m3),u(j2),fp(j1,j2,m4)))*ope(335)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(m3),u(j1),u(j2,m4))
 +tr(fp(j1,m1),fp(j2,m2),u(j1,m3),u(j2),u(m4)))*ope(336)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(j2),u(j1,m3),u(m4))
 +tr(fp(j1,m1),fp(j2,m2),u(m3),u(j2,m4),u(j1)))*ope(337)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(j2),u(m3),u(j1,m4))
 +tr(fp(j1,m1),fp(j2,m2),u(j2,m3),u(m4),u(j1)))*ope(338)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(j1),u(j2,m3),u(m4))
 +tr(fp(j1,m1),fp(j2,m2),u(m3),u(j1,m4),u(j2)))*ope(339)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(j1),u(m3),u(j2,m4))
 +tr(fp(j1,m1),fp(j2,m2),u(j1,m3),u(m4),u(j2)))*ope(340)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j1,m2),u(j2),u(m3),u(j2,m4))
 +tr(fp(j1,m1),fp(j1,m2),u(j2,m3),u(m4),u(j2)))*ope(341)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),u(j1),fp(m2,m3),u(j2,m4))
 +tr(fp(j1,j2),u(j1,m1),fp(m2,m3),u(j2),u(m4)))*ope(342)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),u(m2),fp(j1,m3),u(j2,m4))-tr(fp(j1,j2),u(j1,m1),fp(j2,m2),u(m3),u(m4)))*ope(343)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),fp(j1,m2),u(j2,m3),u(m4))-tr(fp(j1,j2),u(m1),u(j1,m2),fp(j2,m3),u(m4)))*ope(344)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2),u(j1,m3),u(j2),u(m4))
 +tr(fp(j1,j2),u(m1),u(j1),u(j2,m2),fp(m3,m4)))*ope(345)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),fp(j1,m2,m3),u(j2),u(m4))
 +tr(fp(j1,j2),u(m1),u(j1),fp(j2,m2,m3),u(m4)))*ope(346)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),fp(j1,j2,m2),u(m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(m2),fp(j1,j2,m3),u(m4)))*ope(347)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),fp(j1,m2),u(m3),u(j2,m4))-tr(fp(j1,j2),u(j1,m1),u(m2),fp(j2,m3),u(m4)))*ope(348)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j1),u(j2,m1),fp(m2,m3),u(m4))
 +tr(fp(j1,j2),u(m1),fp(m2,m3),u(j1,m4),u(j2)))*ope(349)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2),u(j1,m3),u(m4),u(j2))
 +tr(fp(j1,j2),u(j1),u(m1),u(j2,m2),fp(m3,m4)))*ope(350)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j1),fp(j2,m1,m2),u(m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(m2),fp(j1,m3,m4),u(j2)))*ope(351)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j1),fp(m1,m2),u(m3),u(j2,m4))
 +tr(fp(j1,j2),u(j1,m1),u(m2),fp(m3,m4),u(j2)))*ope(352)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,m1,m2),u(m3),u(j2),u(m4))
 +tr(fp(j1,j2),u(m1),u(j1),u(m2),fp(j2,m3,m4)))*ope(353)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,m1,m2),u(j2),u(m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(m2),u(j1),fp(j2,m3,m4)))*ope(354)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,j2,m1),u(m2),u(m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(m2),u(m3),fp(j1,j2,m4)))*ope(355)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2),u(j1),u(j2,m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(j1,m2),u(j2),fp(m3,m4)))*ope(356)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2),u(j1),u(m3),u(j2,m4))
 +tr(fp(j1,j2),u(j1,m1),u(m2),u(j2),fp(m3,m4)))*ope(357)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,m1),u(m2),u(j2,m3),u(m4))-tr(fp(j1,j2),u(m1),u(j1,m2),u(m3),fp(j2,m4)))*ope(358)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,m1),u(m2),u(m3),u(j2,m4))-tr(fp(j1,j2),u(j1,m1),u(m2),u(m3),fp(j2,m4)))*ope(359)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2),fm(j1,j2,m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),fm(j1,j2,m3),u(m4)))*ope(360)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),fm(j1,m2,m3),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),fm(j1,m3,m4),u(j2)))*ope(361)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fm(j2,m2),u(j2,m3),u(m4))
 +tr(fm(j1,m1),u(j2),fm(j2,m2),u(m3),u(j1,m4)))*ope(362)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),fm(j1,m2),u(m3),u(j2,m4))
 +tr(fm(j1,m1),u(j2),fm(j1,m2),u(j2,m3),u(m4)))*ope(363)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2,m2),fm(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fm(j2,m3),u(j2,m4),u(j1)))*ope(364)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),fm(j2,m3),u(j2,m4))-tr(fm(j1,m1),u(m2),u(j2),fm(j2,m3),u(j1,m4)))*ope(365)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fm(j2,m2,m3),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),fm(j2,m3,m4),u(j1)))*ope(366)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fm(j2,j2,m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),fm(j2,j2,m4),u(j1)))*ope(367)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fm(j2,m2),u(m3),u(j2,m4))
 +tr(fm(j1,m1),u(j2),fm(j2,m2),u(j1,m3),u(m4)))*ope(368)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2,m3),u(j1),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),u(j1),fm(j2,m3,m4)))*ope(369)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j1,m2,m3),u(j2),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),u(j2),fm(j1,m3,m4)))*ope(370)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j1,j2,m2),u(j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j2),fm(j1,j2,m4)))*ope(371)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(m3),u(j1),u(j2,m4))
 +tr(fm(j1,m1),fm(j2,m2),u(j1,m3),u(j2),u(m4)))*ope(372)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(j2),u(j1,m3),u(m4))
 +tr(fm(j1,m1),fm(j2,m2),u(m3),u(j2,m4),u(j1)))*ope(373)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(j2),u(m3),u(j1,m4))
 +tr(fm(j1,m1),fm(j2,m2),u(j2,m3),u(m4),u(j1)))*ope(374)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(j1),u(j2,m3),u(m4))
 +tr(fm(j1,m1),fm(j2,m2),u(m3),u(j1,m4),u(j2)))*ope(375)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(j1),u(m3),u(j2,m4))
 +tr(fm(j1,m1),fm(j2,m2),u(j1,m3),u(m4),u(j2)))*ope(376)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j1,m2),u(j2),u(m3),u(j2,m4))
 +tr(fm(j1,m1),fm(j1,m2),u(j2,m3),u(m4),u(j2)))*ope(377)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),u(j1),fm(m2,m3),u(j2,m4))
 +tr(fm(j1,j2),u(j1,m1),fm(m2,m3),u(j2),u(m4)))*ope(378)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),u(m2),fm(j1,m3),u(j2,m4))-tr(fm(j1,j2),u(j1,m1),fm(j2,m2),u(m3),u(m4)))*ope(379)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),fm(j1,m2),u(j2,m3),u(m4))-tr(fm(j1,j2),u(m1),u(j1,m2),fm(j2,m3),u(m4)))*ope(380)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1,m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),u(j2,m2),fm(m3,m4)))*ope(381)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),fm(j1,m2,m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),fm(j2,m2,m3),u(m4)))*ope(382)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),fm(j1,j2,m2),u(m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(m2),fm(j1,j2,m3),u(m4)))*ope(383)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),fm(j1,m2),u(m3),u(j2,m4))-tr(fm(j1,j2),u(j1,m1),u(m2),fm(j2,m3),u(m4)))*ope(384)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),u(j2,m1),fm(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fm(m2,m3),u(j1,m4),u(j2)))*ope(385)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1,m3),u(m4),u(j2))
 +tr(fm(j1,j2),u(j1),u(m1),u(j2,m2),fm(m3,m4)))*ope(386)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),fm(j2,m1,m2),u(m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(m2),fm(j1,m3,m4),u(j2)))*ope(387)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),fm(m1,m2),u(m3),u(j2,m4))
 +tr(fm(j1,j2),u(j1,m1),u(m2),fm(m3,m4),u(j2)))*ope(388)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1,m2),u(m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),u(m2),fm(j2,m3,m4)))*ope(389)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1,m2),u(j2),u(m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(m2),u(j1),fm(j2,m3,m4)))*ope(390)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,j2,m1),u(m2),u(m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(m2),u(m3),fm(j1,j2,m4)))*ope(391)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1),u(j2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1,m2),u(j2),fm(m3,m4)))*ope(392)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1),u(m3),u(j2,m4))
 +tr(fm(j1,j2),u(j1,m1),u(m2),u(j2),fm(m3,m4)))*ope(393)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),u(m2),u(j2,m3),u(m4))-tr(fm(j1,j2),u(m1),u(j1,m2),u(m3),fm(j2,m4)))*ope(394)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),u(m2),u(m3),u(j2,m4))-tr(fm(j1,j2),u(j1,m1),u(m2),u(m3),fm(j2,m4)))*ope(395)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1),fp(j1,m3),u(j2),u(j2),u(m4))
 +I*tr(fm(m1,m2),u(m3),u(j1),u(j1),fp(j2,m4),u(j2)))*ope(396)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1),fp(j1,j2),u(m3),u(j2),u(m4))-I*tr(fm(m1,m2),u(m3),u(j1),u(m4),fp(j1,j2),u(j2)))*ope(397)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1),fp(j1,j2),u(j2),u(m3),u(m4))-I*tr(fm(m1,m2),u(m3),u(m4),u(j1),fp(j1,j2),u(j2)))*ope(398)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j1,m3),u(j1),u(j2),u(j2),u(m4))
 +I*tr(fm(m1,m2),u(m3),u(j1),u(j1),u(j2),fp(j2,m4)))*ope(399)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j1,j2),u(j1),u(m3),u(j2),u(m4))-I*tr(fm(m1,m2),u(m3),u(j1),u(m4),u(j2),fp(j1,j2)))*ope(400)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j1,j2),u(j1),u(j2),u(m3),u(m4))-I*tr(fm(m1,m2),u(m3),u(m4),u(j1),u(j2),fp(j1,j2)))*ope(401)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2),fp(j1,m3),u(j2),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(j2),fp(j1,m3),u(m4)))*ope(402)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2),fp(j1,j2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),fp(j1,j2),u(m4)))*ope(403)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2),fp(j1,j2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),fp(j1,j2),u(m4)))*ope(404)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),u(j2),fp(j1,m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),fp(j1,m4),u(j2),u(j2)))*ope(405)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),u(j1),fp(m2,m3),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),fp(m3,m4),u(j1),u(j2)))*ope(406)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),u(j1),fp(j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),fp(j2,m4),u(j1),u(j2)))*ope(407)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(m2,m3),u(j1),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),u(j1),fp(m3,m4),u(j2)))*ope(408)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j2,m2),u(m3),u(j1),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j1),u(m3),fp(j2,m4),u(j2)))*ope(409)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j2,m2),u(j1),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j1),fp(j2,m4),u(j2)))*ope(410)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j1,m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),fp(j1,m4),u(j2)))*ope(411)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),fp(j1,m4),u(j2)))*ope(412)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j1,j2),u(m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(m4),fp(j1,j2),u(j2)))*ope(413)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),u(m2),fp(j2,m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),fp(j2,m3),u(m4),u(j1)))*ope(414)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),u(j2),fp(m2,m3),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),fp(m3,m4),u(j2),u(j1)))*ope(415)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),u(j2),fp(j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),fp(j2,m4),u(j2),u(j1)))*ope(416)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),fp(m2,m3),u(j2),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),u(j2),fp(m3,m4),u(j1)))*ope(417)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),fp(j2,m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),fp(j2,m4),u(j1)))*ope(418)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),fp(j2,m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),fp(j2,m4),u(j1)))*ope(419)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(m2,m3),u(j1),u(j2),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),u(j2),u(j1),fp(m3,m4)))*ope(420)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(m3),u(j1),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(j1),u(m3),fp(j2,m4)))*ope(421)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j2),u(m3),u(j1),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j1),u(m3),u(j2),fp(j2,m4)))*ope(422)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j2),u(j1),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j1),u(j2),fp(j2,m4)))*ope(423)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j1),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),u(j1),fp(j2,m4)))*ope(424)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j1),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),u(j1),fp(j2,m4)))*ope(425)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),u(m3),u(j2),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(j2),u(m3),fp(j1,m4)))*ope(426)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),u(j2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),u(j2),fp(j1,m4)))*ope(427)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),u(j2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),u(j2),fp(j1,m4)))*ope(428)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),u(m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),u(m4),fp(j1,j2)))*ope(429)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),u(m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),u(m4),fp(j1,j2)))*ope(430)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),u(j2),u(m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j2),fp(j1,j2)))*ope(431)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1),fp(j1,m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(j1),u(m2),fp(j2,m3),u(m4)))*ope(432)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1),fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),u(j1),fp(j2,m3),u(m4)))*ope(433)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1),fp(j1,j2),u(m2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),u(m3),fp(j1,j2),u(m4)))*ope(434)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),u(m1),fp(j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),fp(j1,m3),u(m4),u(j2)))*ope(435)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),u(j2),fp(m1,m2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),fp(m3,m4),u(j1),u(j2)))*ope(436)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),fp(m1,m2),u(m3),u(j2),u(m4))-I*tr(fm(j1,j2),u(m1),u(j1),u(m2),fp(m3,m4),u(j2)))*ope(437)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),fp(m1,m2),u(j2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),u(j1),fp(m3,m4),u(j2)))*ope(438)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),fp(j2,m1),u(m2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),u(m3),fp(j1,m4),u(j2)))*ope(439)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(m1,m2),u(j1),u(m3),u(j2),u(m4))-I*tr(fm(j1,j2),u(m1),u(j1),u(m2),u(j2),fp(m3,m4)))*ope(440)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(m1,m2),u(j1),u(j2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),u(j1),u(j2),fp(m3,m4)))*ope(441)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),u(m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(j1),u(m2),u(m3),fp(j2,m4)))*ope(442)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),u(m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),u(j1),u(m3),fp(j2,m4)))*ope(443)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),u(j2),u(m2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),u(m3),u(j1),fp(j2,m4)))*ope(444)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,j2),u(m1),u(m2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),u(m3),u(m4),fp(j1,j2)))*ope(445)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),fp(j1,j2,m3,m4))
 +tr(fm(j1,m1),fp(j1,j2,m2,m3),fp(j2,m4)))*ope(446)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,m2),fp(j2,j2,m3,m4))
 +tr(fm(j1,m1),fp(j2,j2,m2,m3),fp(j1,m4)))*ope(447)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),fp(j1,m2),fp(j2,j2,m3),u(m4))-I*tr(fp(j1,m1),fp(j1,m2),u(m3),fp(j2,j2,m4)))*ope(448)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(m1,m2),u(j1),fp(j2,m3,m4))
 +I*tr(fp(j1,j2),fp(j1,m1,m2),u(j2),fp(m3,m4)))*ope(449)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1,m2),fp(j2,m3),u(m4))-I*tr(fp(j1,j2),u(m1),fp(j1,m2),fp(j2,m3,m4)))*ope(450)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,j2,m1),fp(m2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),fp(m2,m3),fp(j1,j2,m4)))*ope(451)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1),u(j2,m2),fp(m3,m4))-I*tr(fp(j1,j2),fp(m1,m2),u(j1,m3),fp(j2,m4)))*ope(452)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(m1,m2),fp(j1,j2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),fp(j1,j2,m2),fp(m3,m4)))*ope(453)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1),fp(j2,m2,m3),u(m4))-I*tr(fp(j1,j2),u(m1),fp(j1,m2,m3),fp(j2,m4)))*ope(454)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1),fp(m2,m3),u(j2,m4))-I*tr(fp(j1,j2),u(j1,m1),fp(m2,m3),fp(j2,m4)))*ope(455)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),fm(j2,j2,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),fm(j2,j2,m3),fp(j1,m4)))*ope(456)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),fm(j2,m2,m3),u(m4))-I*tr(fm(j1,m1),u(m2),fm(j2,m3,m4),fp(j1,j2)))*ope(457)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),fm(m2,m3),u(j2,m4))-I*tr(fm(j1,m1),u(j2,m2),fm(m3,m4),fp(j1,j2)))*ope(458)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j1,j2,m2),fp(j2,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),fp(j2,m3),fm(j1,j2,m4)))*ope(459)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j2,m2),fp(j2,j1,m3),u(m4))-I*tr(fm(j1,m1),fm(j2,m2),u(m3),fp(j1,j2,m4)))*ope(460)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j2,m2),fp(j1,j2,m3),u(m4))-I*tr(fm(j1,m1),fm(j2,m2),u(m3),fp(j2,j1,m4)))*ope(461)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j2,m2),fp(j1,m3),u(j2,m4))-I*tr(fm(j1,m1),fm(j2,m2),u(j1,m3),fp(j2,m4)))*ope(462)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j1,m2),fp(j2,j2,m3),u(m4))-I*tr(fm(j1,m1),fm(j1,m2),u(m3),fp(j2,j2,m4)))*ope(463)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(m1,m2),u(j1),fp(j2,m3,m4))
 +I*tr(fm(j1,j2),fp(j1,m1,m2),u(j2),fm(m3,m4)))*ope(464)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1,m2),fm(j2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),fm(j1,m2),fp(j2,m3,m4)))*ope(465)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(m1,m2),u(m3),fp(j1,j2,m4))
 +I*tr(fm(j1,j2),fp(j1,j2,m1),u(m2),fm(m3,m4)))*ope(466)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,j2,m1),fm(m2,m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),fm(m2,m3),fp(j1,j2,m4)))*ope(467)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(m1,m2),fm(j1,j2,m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),fm(j1,j2,m2),fp(m3,m4)))*ope(468)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(m1,m2),u(j1,m3),fp(j2,m4))-I*tr(fm(j1,j2),fp(j1,m1),u(j2,m2),fm(m3,m4)))*ope(469)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1,m2),u(m3),fp(j2,m4))-I*tr(fm(j1,j2),fp(j1,m1),u(m2),fm(j2,m3,m4)))*ope(470)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),fm(j2,m2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),fm(j1,m2,m3),fp(j2,m4)))*ope(471)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),fm(m2,m3),u(j2,m4))-I*tr(fm(j1,j2),u(j1,m1),fm(m2,m3),fp(j2,m4)))*ope(472)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1,m2),fp(j2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),fp(j1,m2),fm(j2,m3,m4)))*ope(473)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,j2,m1),fp(m2,m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),fp(m2,m3),fm(j1,j2,m4)))*ope(474)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(m1,m2),fp(j1,j2,m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),fp(j1,j2,m2),fm(m3,m4)))*ope(475)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1),fp(j2,m2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),fp(j1,m2,m3),fm(j2,m4)))*ope(476)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1),fp(m2,m3),u(j2,m4))-I*tr(fm(j1,j2),u(j1,m1),fp(m2,m3),fm(j2,m4)))*ope(477)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),fp(j1,j2),u(j1),fp(j2,m3),u(m4))
 +tr(fm(m1,m2),u(m3),fp(j1,m4),u(j2),fp(j1,j2)))*ope(478)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),fp(j1,j2),fp(j1,j2),u(m3),u(m4))-tr(fm(m1,m2),u(m3),u(m4),fp(j1,j2),fp(j1,j2)))*ope(479)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),fp(j1,j2),fp(m2,m3),u(m4))
 +tr(fm(j1,m1),u(m2),fp(m3,m4),fp(j1,j2),u(j2)))*ope(480)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fp(j2,m2),fp(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j2,m3),fp(j2,m4),u(j1)))*ope(481)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),u(j2),fp(j1,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j1,m3),u(j2),fp(j2,m4)))*ope(482)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),u(j1),fp(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j2,m3),u(j1),fp(j2,m4)))*ope(483)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),fp(j1,m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),fp(j1,m3),fp(j2,m4)))*ope(484)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),fp(j1,j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),fp(j1,j2),fp(j2,m4)))*ope(485)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,m2),u(j2),fp(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j2,m3),u(j2),fp(j1,m4)))*ope(486)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,m2),fp(j2,m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),fp(j2,m3),fp(j1,m4)))*ope(487)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),u(m2),u(j2),fp(m3,m4))
 +tr(fm(j1,m1),fp(m2,m3),u(j2),u(m4),fp(j1,j2)))*ope(488)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),u(m2),fp(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j2,m3),u(m4),fp(j1,j2)))*ope(489)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),u(j2),u(m2),fp(m3,m4))
 +tr(fm(j1,m1),fp(m2,m3),u(m4),u(j2),fp(j1,j2)))*ope(490)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),u(j2),fp(m2,m3),u(m4))
 +tr(fm(j1,m1),u(m2),fp(m3,m4),u(j2),fp(j1,j2)))*ope(491)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),fp(m2,m3),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),fp(m3,m4),fp(j1,j2)))*ope(492)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),fp(j2,m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),fp(j2,m4),fp(j1,j2)))*ope(493)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),fp(j2,m1),fp(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fp(m2,m3),fp(j1,m4),u(j2)))*ope(494)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(m1,m2),u(j1),fp(j2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fp(j1,m2),u(j2),fp(m3,m4)))*ope(495)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(m1,m2),fp(j1,j2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),fp(j1,j2),fp(m3,m4)))*ope(496)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,m1),u(m2),fp(j2,m3),u(m4))-tr(fm(j1,j2),u(m1),fp(j1,m2),u(m3),fp(j2,m4)))*ope(497)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,m1),u(j2),fp(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fp(m2,m3),u(j1),fp(j2,m4)))*ope(498)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,m1),fp(m2,m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),fp(m2,m3),fp(j2,m4)))*ope(499)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,m1),fp(j2,m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),fp(j1,m3),fp(j2,m4)))*ope(500)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,j2),u(m1),u(m2),fp(m3,m4))-tr(fm(j1,j2),fp(m1,m2),u(m3),u(m4),fp(j1,j2)))*ope(501)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,j2),u(m1),fp(m2,m3),u(m4))-tr(fm(j1,j2),u(m1),fp(m2,m3),u(m4),fp(j1,j2)))*ope(502)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,j2),fp(m1,m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),fp(m3,m4),fp(j1,j2)))*ope(503)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1),fm(j2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fm(j1,m2),u(j2),fm(m3,m4)))*ope(504)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),u(m2),fm(j2,m3),u(m4))-tr(fm(j1,j2),u(m1),fm(j1,m2),u(m3),fm(j2,m4)))*ope(505)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),u(j2),fm(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fm(m2,m3),u(j1),fm(j2,m4)))*ope(506)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),fm(m2,m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),fm(m2,m3),fm(j2,m4)))*ope(507)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),fm(j2,m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),fm(j1,m3),fm(j2,m4)))*ope(508)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,j2),fm(m1,m2),u(m3),u(m4))-tr(fm(j1,j2),fm(j1,j2),u(m1),u(m2),fm(m3,m4)))*ope(509)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),fp(j2,m2),fp(m3,m4))-I*tr(fm(j1,m1),fp(m2,m3),fp(j2,m4),fp(j1,j2)))*ope(510)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,j2),fp(m1,m2),fp(m3,m4))-I*tr(fm(j1,j2),fp(m1,m2),fp(m3,m4),fp(j1,j2)))*ope(511)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1),fm(j2,m2),fp(m3,m4))-I*tr(fm(j1,j2),fp(m1,m2),fm(j1,m3),fm(j2,m4)))*ope(512)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,j2),fm(m1,m2),fp(m3,m4))-I*tr(fm(j1,j2),fm(j1,j2),fp(m1,m2),fm(m3,m4)))*ope(513)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(m1,m2))*tr(fp(j1,j1,m3,m4)))*ope(514)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1,m1))*tr(fp(j1,m2))*tr(fp(m3,m4)))*ope(515)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(fp(m1,m2))*tr(fp(j1,m3),u(j1,m4)))*ope(516)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1))*tr(fp(m1,m2))*tr(fp(j1,m3),u(m4)))*ope(517)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1))*tr(fp(j1,m2))*tr(fp(j1,m3),u(m4)))*ope(518)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fp(j1,j1,m3))*tr(chip,u(m4)))*ope(519)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fp(j1,m3,m4))*tr(chip,u(j1)))*ope(520)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(j1,m1),u(j1))*tr(fp(m2,m3),u(m4)))*ope(521)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1))*tr(chim,u(j1))*tr(fp(m2,m3),u(m4)))*ope(522)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1))*tr(chim,u(m2))*tr(fp(j1,m3),u(m4)))*ope(523)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chim,u(j1))*tr(fp(j1,m3),u(m4)))*ope(524)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(fp(j1,m1))*tr(fm(j1,m2),fp(m3,m4)))*ope(525)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(fp(m1,m2))*tr(chim,fp(m3,m4)))*ope(526)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(fp(m3,m4))*tr(chim,chip))*ope(527)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(j1,j1,m1,m2),u(m3),u(m4)))*ope(528)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1,j1))*tr(fp(m1,m2),u(m3),u(m4)))*ope(529)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1,m1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(530)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(chim(j1,m2),u(m3),u(m4)))*ope(531)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(chim(j1,j1),u(m3),u(m4)))*ope(532)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j1,m1,m2))*tr(chim,u(m3),u(m4)))*ope(533)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,m1),fm(m2,m3))*tr(u(j1),u(m4)))*ope(534)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fm(j1,j1,m2,m3),u(m4)))*ope(535)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,m1),u(j1))*tr(fm(m2,m3),u(m4)))*ope(536)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,j1),u(m1))*tr(fm(m2,m3),u(m4)))*ope(537)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,m1),u(m2))*tr(fm(j1,m3),u(m4)))*ope(538)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(fp(j1,m1),u(m2),u(m3),u(j1,m4))
 +I*tr(chip)*tr(fp(j1,m1),u(j1,m2),u(m3),u(m4)))*ope(539)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1))*tr(fp(j1,m1),u(m2),u(m3),u(m4)))*ope(540)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(m1,m2),u(j1),u(m3),u(j1,m4))-I*tr(chim)*tr(fm(m1,m2),u(j1,m3),u(m4),u(j1)))*ope(541)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1))*tr(fm(m1,m2),u(j1),u(m3),u(m4))-I*tr(chim(j1))*tr(fm(m1,m2),u(m3),u(m4),u(j1)))*ope(542)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1))*tr(fm(j1,m2),u(j1),u(m3),u(m4))-I*tr(chim(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j1)))*ope(543)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),u(m2),u(m3),u(j1,m4))-I*tr(chim)*tr(fm(j1,m1),u(j1,m2),u(m3),u(m4)))*ope(544)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chip,u(j1),u(m3),u(j1,m4))
 +I*tr(fp(m1,m2))*tr(chip,u(j1,m3),u(m4),u(j1)))*ope(545)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1,m2))*tr(chip,u(j1),u(m3),u(m4))
 +I*tr(fp(j1,m1,m2))*tr(chip,u(m3),u(m4),u(j1)))*ope(546)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1),fp(m1,m2))*tr(u(j1),u(m3),u(m4)))*ope(547)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1,m2))*tr(u(j1),u(m3),u(m4)))*ope(548)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1),u(j1))*tr(fp(m1,m2),u(m3),u(m4)))*ope(549)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1))*tr(fp(j1,m2),u(m3),u(j1,m4))
 +I*tr(chip,u(m1))*tr(fp(j1,m2),u(j1,m3),u(m4)))*ope(550)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(m1),u(j1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(551)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1),u(m1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(552)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1,m1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(553)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2))*tr(chip,u(m3),u(j1,m4))
 +I*tr(fp(j1,m1),u(m2))*tr(chip,u(j1,m3),u(m4)))*ope(554)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j1,m1),u(m2))*tr(chip,u(m3),u(m4)))*ope(555)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(m3))*tr(chip,u(j1),u(j1,m4))-I*tr(fp(m1,m2),u(m3))*tr(chip,u(j1,m4),u(j1)))*ope(556)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1,m2),u(m3))*tr(chip,u(j1),u(m4))-I*tr(fp(j1,m1,m2),u(m3))*tr(chip,u(m4),u(j1)))*ope(557)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1,m3))*tr(chip,u(j1),u(m4))-I*tr(fp(m1,m2),u(j1,m3))*tr(chip,u(m4),u(j1)))*ope(558)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chip,fp(j1,m2,m3),u(m4))-I*tr(u(j1),u(m1))*tr(chip,u(m2),fp(j1,m3,m4)))*ope(559)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j1,m1))*tr(chip,fp(m2,m3),u(m4))-I*tr(u(j1),u(j1,m1))*tr(chip,u(m2),fp(m3,m4)))*ope(560)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(m1),u(j1,m2))*tr(chip,fp(j1,m3),u(m4))
 +I*tr(u(m1),u(j1,m2))*tr(chip,u(m3),fp(j1,m4)))*ope(561)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2))*tr(chim,u(m3),u(j1,m4))-I*tr(fm(j1,m1),u(m2))*tr(chim,u(j1,m3),u(m4)))*ope(562)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(m3))*tr(chim,u(j1),u(j1,m4))
 +I*tr(fm(m1,m2),u(m3))*tr(chim,u(j1,m4),u(j1)))*ope(563)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1,m2),u(m3))*tr(chim,u(j1),u(m4))
 +I*tr(fm(j1,m1,m2),u(m3))*tr(chim,u(m4),u(j1)))*ope(564)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1,m3))*tr(chim,u(j1),u(m4))
 +I*tr(fm(m1,m2),u(j1,m3))*tr(chim,u(m4),u(j1)))*ope(565)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chim,fm(j1,m2,m3),u(m4))
 +I*tr(u(j1),u(m1))*tr(chim,u(m2),fm(j1,m3,m4)))*ope(566)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chim,fm(m2,m3),u(j1,m4))
 +I*tr(u(j1),u(m1))*tr(chim,u(j1,m2),fm(m3,m4)))*ope(567)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j1,m1))*tr(chim,fm(m2,m3),u(m4))
 +I*tr(u(j1),u(j1,m1))*tr(chim,u(m2),fm(m3,m4)))*ope(568)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(m1),u(j1,m2))*tr(chim,fm(j1,m3),u(m4))-I*tr(u(m1),u(j1,m2))*tr(chim,u(m3),fm(j1,m4)))*ope(569)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(m1,m2),u(j1),u(j1),u(m3),u(m4))
 +tr(chim)*tr(fp(m1,m2),u(m3),u(m4),u(j1),u(j1)))*ope(570)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(j1,m1),u(j1),u(m2),u(m3),u(m4))
 +tr(chim)*tr(fp(j1,m1),u(m2),u(m3),u(m4),u(j1)))*ope(571)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(chim,u(j1),u(m2),u(m3),u(m4))
 +tr(fp(j1,m1))*tr(chim,u(m2),u(m3),u(m4),u(j1)))*ope(572)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(chim,u(j1),u(j1),u(m3),u(m4))
 +tr(fp(m1,m2))*tr(chim,u(m3),u(m4),u(j1),u(j1)))*ope(573)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1))*tr(fp(j1,m1),u(m2),u(m3),u(m4)))*ope(574)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fm(m2,m3),u(j1),u(j1),u(m4))
 +tr(chip,u(m1))*tr(fm(m2,m3),u(m4),u(j1),u(j1)))*ope(575)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1))*tr(fm(m1,m2),u(j1),u(m3),u(m4))-tr(chip,u(j1))*tr(fm(m1,m2),u(m3),u(m4),u(j1)))*ope(576)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fm(j1,m2),u(j1),u(m3),u(m4))-tr(chip,u(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j1)))*ope(577)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(m2))*tr(chim,u(j1),u(m3),u(m4))
 +tr(fp(j1,m1),u(m2))*tr(chim,u(m3),u(m4),u(j1)))*ope(578)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(chim,u(j1),fp(m2,m3),u(m4))-tr(u(j1),u(m1))*tr(chim,u(m2),fp(m3,m4),u(j1)))*ope(579)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(chim,fp(j1,m2),u(m3),u(m4))
 +tr(u(j1),u(m1))*tr(chim,u(m2),u(m3),fp(j1,m4)))*ope(580)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),u(m2))*tr(u(j1),u(m3),u(m4))-tr(chim,u(m1),fp(j1,m2))*tr(u(j1),u(m3),u(m4)))*ope(581)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(m3))*tr(u(j1),u(j1),u(m4))
 +tr(chip,u(m1),fm(m2,m3))*tr(u(j1),u(j1),u(m4)))*ope(582)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(m3))*tr(u(j1),u(j1),u(m4))-tr(chim,u(m1),fp(m2,m3))*tr(u(j1),u(j1),u(m4)))*ope(583)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(m1))*tr(fp(m2,m3),u(j1),u(m4))-tr(chim,u(m1),u(j1))*tr(fp(m2,m3),u(m4),u(j1)))*ope(584)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(j1))*tr(fp(m1,m2),u(m3),u(m4)))*ope(585)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),u(m2))*tr(fp(j1,m3),u(j1),u(m4))
 +tr(chim,u(m1),u(m2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(586)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(m1))*tr(fp(j1,m2),u(m3),u(m4))
 +tr(chim,u(m1),u(j1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(587)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1))*tr(fm(m2,m3),u(j1),u(m4))
 +tr(chip,u(m1),u(j1))*tr(fm(m2,m3),u(m4),u(j1)))*ope(588)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1))*tr(fm(j1,m2),u(m3),u(m4))-tr(chip,u(m1),u(j1))*tr(fm(j1,m2),u(m3),u(m4)))*ope(589)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(m1,m2),fp(j1,j1,m3,m4)))*ope(590)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1,m1))*tr(fp(j1,m2),fp(m3,m4)))*ope(591)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(m1,m2),fm(j1,j1,m3,m4)))*ope(592)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1,m1))*tr(fm(j1,m2),fm(m3,m4)))*ope(593)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chim(j1,j1),fp(m3,m4)))*ope(594)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chim,fp(j1,j1,m3,m4)))*ope(595)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j1,m1,m2))*tr(chim,fp(m3,m4)))*ope(596)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(fp(j1,m1),fp(j1,m2,m3),u(m4))
 +tr(chip)*tr(fp(j1,m1),u(m2),fp(j1,m3,m4)))*ope(597)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1))*tr(fp(j1,m1),fp(m2,m3),u(m4))
 +tr(chip(j1))*tr(fp(j1,m1),u(m2),fp(m3,m4)))*ope(598)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1))*tr(fm(m1,m2),fp(j1,m3),u(m4))
 +tr(chim(j1))*tr(fm(m1,m2),u(m3),fp(j1,m4)))*ope(599)
 + e_(m1,m2,m3,m4)*OP(tr(chim(m1))*tr(fm(j1,m2),fp(j1,m3),u(m4))
 +tr(chim(m1))*tr(fm(j1,m2),u(m3),fp(j1,m4)))*ope(600)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fm(j1,m1),fp(j1,m2,m3),u(m4))-tr(chim)*tr(fm(j1,m1),u(m2),fp(j1,m3,m4)))*ope(601)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fm(j1,m1),fp(m2,m3),u(j1,m4))-tr(chim)*tr(fm(j1,m1),u(j1,m2),fp(m3,m4)))*ope(602)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1))*tr(fm(j1,m1),fp(m2,m3),u(m4))-tr(chim(j1))*tr(fm(j1,m1),u(m2),fp(m3,m4)))*ope(603)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(chip,fp(j1,m2,m3),u(m4))
 +tr(fp(j1,m1))*tr(chip,u(m2),fp(j1,m3,m4)))*ope(604)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(chip,fp(j1,j1,m3),u(m4))-tr(fp(m1,m2))*tr(chip,u(m3),fp(j1,j1,m4)))*ope(605)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j1,m1))*tr(chip,fp(m2,m3),u(m4))
 +tr(fp(j1,j1,m1))*tr(chip,u(m2),fp(m3,m4)))*ope(606)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(chip,fp(j1,m3),u(j1,m4))-tr(fp(m1,m2))*tr(chip,u(j1,m3),fp(j1,m4)))*ope(607)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1,m2))*tr(chip,fp(j1,m3),u(m4))-tr(fp(j1,m1,m2))*tr(chip,u(m3),fp(j1,m4)))*ope(608)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(chim,fm(j1,m2,m3),u(m4))-tr(fp(j1,m1))*tr(chim,u(m2),fm(j1,m3,m4)))*ope(609)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(chim,fm(j1,j1,m3),u(m4))
 +tr(fp(m1,m2))*tr(chim,u(m3),fm(j1,j1,m4)))*ope(610)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j1,m1))*tr(chim,fm(m2,m3),u(m4))-tr(fp(j1,j1,m1))*tr(chim,u(m2),fm(m3,m4)))*ope(611)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(chim,fm(j1,m3),u(j1,m4))
 +tr(fp(m1,m2))*tr(chim,u(j1,m3),fm(j1,m4)))*ope(612)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1,m2))*tr(chim,fm(j1,m3),u(m4))
 +tr(fp(j1,m1,m2))*tr(chim,u(m3),fm(j1,m4)))*ope(613)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),fp(j1,m1))*tr(fp(m2,m3),u(m4)))*ope(614)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,j1,m1))*tr(fp(m2,m3),u(m4)))*ope(615)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2))*tr(fp(j1,m3),u(j1,m4)))*ope(616)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1),fp(j1,m2))*tr(fp(j1,m3),u(m4)))*ope(617)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),fp(m1,m2))*tr(fp(j1,m3),u(m4)))*ope(618)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1,m2))*tr(fp(j1,m3),u(m4)))*ope(619)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fp(j1,m2),fp(j1,m3,m4)))*ope(620)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),u(m1))*tr(fp(j1,m2),fp(m3,m4)))*ope(621)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1,m1))*tr(fp(j1,m2),fp(m3,m4)))*ope(622)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,j1,m1))*tr(fm(m2,m3),u(m4)))*ope(623)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2))*tr(fm(j1,m3),u(j1,m4)))*ope(624)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1),fm(j1,m2))*tr(fm(j1,m3),u(m4)))*ope(625)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),fm(m1,m2))*tr(fm(j1,m3),u(m4)))*ope(626)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1,m2))*tr(fm(j1,m3),u(m4)))*ope(627)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fm(j1,m2),fm(j1,m3,m4)))*ope(628)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),u(m1))*tr(fm(j1,m2),fm(m3,m4)))*ope(629)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(j1,m1),u(j1),fp(m2,m3),u(m4))
 +I*tr(chim)*tr(fp(j1,m1),u(m2),fp(m3,m4),u(j1)))*ope(630)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(j1,m1),fp(m2,m3),u(j1),u(m4))
 +I*tr(chim)*tr(fp(j1,m1),u(m2),u(j1),fp(m3,m4)))*ope(631)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(j1,m1),fp(j1,m2),u(m3),u(m4)))*ope(632)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),u(j1),fm(m2,m3),u(m4))
 +I*tr(chim)*tr(fm(j1,m1),u(m2),fm(m3,m4),u(j1)))*ope(633)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(fm(j1,m1),fp(j1,m2),u(m3),u(m4))
 +I*tr(chip)*tr(fm(j1,m1),u(m2),u(m3),fp(j1,m4)))*ope(634)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),fm(m2,m3),u(j1),u(m4))
 +I*tr(chim)*tr(fm(j1,m1),u(m2),u(j1),fm(m3,m4)))*ope(635)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),fm(j1,m2),u(m3),u(m4)))*ope(636)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1))*tr(chip,fm(j1,m2),u(m3),u(m4))
 +I*tr(fp(j1,m1))*tr(chip,u(m2),u(m3),fm(j1,m4)))*ope(637)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1))*tr(chim,u(j1),fp(m2,m3),u(m4))
 +I*tr(fp(j1,m1))*tr(chim,u(m2),fp(m3,m4),u(j1)))*ope(638)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chim,u(j1),fp(j1,m3),u(m4))-I*tr(fp(m1,m2))*tr(chim,u(m3),fp(j1,m4),u(j1)))*ope(639)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1))*tr(chim,fp(m2,m3),u(j1),u(m4))
 +I*tr(fp(j1,m1))*tr(chim,u(m2),u(j1),fp(m3,m4)))*ope(640)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chim,fp(j1,m3),u(j1),u(m4))-I*tr(fp(m1,m2))*tr(chim,u(m3),u(j1),fp(j1,m4)))*ope(641)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1))*tr(chim,fp(j1,m2),u(m3),u(m4))-I*tr(fp(j1,m1))*tr(chim,u(m2),u(m3),fp(j1,m4)))*ope(642)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1))*tr(fp(m2,m3),u(j1),u(m4))
 +I*tr(chim,fp(j1,m1))*tr(fp(m2,m3),u(m4),u(j1)))*ope(643)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2))*tr(fp(j1,m3),u(j1),u(m4))
 +I*tr(chim,fp(m1,m2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(644)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(645)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1))*tr(fp(j1,m1),fp(m2,m3),u(m4))
 +I*tr(chim,u(j1))*tr(fp(j1,m1),u(m2),fp(m3,m4)))*ope(646)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1))*tr(fm(m1,m2),fp(j1,m3),u(m4))
 +I*tr(chip,u(j1))*tr(fm(m1,m2),u(m3),fp(j1,m4)))*ope(647)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1))*tr(fm(j1,m2),u(m3),u(m4)))*ope(648)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1))*tr(fm(j1,m2),fp(j1,m3),u(m4))
 +I*tr(chip,u(m1))*tr(fm(j1,m2),u(m3),fp(j1,m4)))*ope(649)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1))*tr(fm(j1,m1),fp(m2,m3),u(m4))-I*tr(chip,u(j1))*tr(fm(j1,m1),u(m2),fp(m3,m4)))*ope(650)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(m2,m3))*tr(chip,u(j1),u(m4))-I*tr(fm(j1,m1),fp(m2,m3))*tr(chip,u(m4),u(j1)))*ope(651)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2))*tr(chip,fp(j1,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2))*tr(chip,u(m3),fp(j1,m4)))*ope(652)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1))*tr(chip,fm(m2,m3),u(m4))-I*tr(fp(j1,m1),u(j1))*tr(chip,u(m2),fm(m3,m4)))*ope(653)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j1))*tr(chip,fm(m1,m2),fp(m3,m4))-I*tr(u(j1),u(j1))*tr(chip,fp(m1,m2),fm(m3,m4)))*ope(654)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1))*tr(chip,fm(j1,m3),u(m4))
 +I*tr(fp(m1,m2),u(j1))*tr(chip,u(m3),fm(j1,m4)))*ope(655)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2))*tr(chip,fm(j1,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2))*tr(chip,u(m3),fm(j1,m4)))*ope(656)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chip,fm(j1,m2),fp(m3,m4))-I*tr(u(j1),u(m1))*tr(chip,fp(m2,m3),fm(j1,m4)))*ope(657)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),fp(m3,m4))*tr(chim,u(j1),u(j1)))*ope(658)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fm(m3,m4))*tr(chim,u(j1),u(j1)))*ope(659)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1))*tr(chim,fp(m2,m3),u(m4))
 +I*tr(fp(j1,m1),u(j1))*tr(chim,u(m2),fp(m3,m4)))*ope(660)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1))*tr(chim,fp(j1,m3),u(m4))-I*tr(fp(m1,m2),u(j1))*tr(chim,u(m3),fp(j1,m4)))*ope(661)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2))*tr(chim,fp(j1,m3),u(m4))-I*tr(fp(j1,m1),u(m2))*tr(chim,u(m3),fp(j1,m4)))*ope(662)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chim,fp(j1,m2),fp(m3,m4))
 +I*tr(u(j1),u(m1))*tr(chim,fp(m2,m3),fp(j1,m4)))*ope(663)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1))*tr(chim,fm(m2,m3),u(m4))
 +I*tr(fm(j1,m1),u(j1))*tr(chim,u(m2),fm(m3,m4)))*ope(664)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1))*tr(chim,fm(j1,m3),u(m4))-I*tr(fm(m1,m2),u(j1))*tr(chim,u(m3),fm(j1,m4)))*ope(665)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2))*tr(chim,fm(j1,m3),u(m4))-I*tr(fm(j1,m1),u(m2))*tr(chim,u(m3),fm(j1,m4)))*ope(666)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chim,fm(j1,m2),fm(m3,m4))
 +I*tr(u(j1),u(m1))*tr(chim,fm(m2,m3),fm(j1,m4)))*ope(667)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(j1,m1),fp(j1,m2),fp(m3,m4)))*ope(668)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fm(j1,m1),fm(j1,m2),fp(m3,m4)))*ope(669)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(chip,fm(j1,m2),fp(m3,m4))
 +tr(fp(j1,m1))*tr(chip,fp(m2,m3),fm(j1,m4)))*ope(670)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(chim,fp(j1,m2),fp(m3,m4))-tr(fp(j1,m1))*tr(chim,fp(m2,m3),fp(j1,m4)))*ope(671)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(chim,fm(j1,m2),fm(m3,m4))-tr(fp(j1,m1))*tr(chim,fm(m2,m3),fm(j1,m4)))*ope(672)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1))*tr(fm(j1,m2),fp(m3,m4)))*ope(673)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(m1))*tr(chip,fp(m2,m3),u(m4))-I*tr(chip(m1))*tr(chip,u(m2),fp(m3,m4)))*ope(674)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chip,chip(m3),u(m4))
 +I*tr(fp(m1,m2))*tr(chip,u(m3),chip(m4)))*ope(675)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(m1))*tr(chim,fm(m2,m3),u(m4))
 +I*tr(chip(m1))*tr(chim,u(m2),fm(m3,m4)))*ope(676)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chim,chim(m3),u(m4))
 +I*tr(fp(m1,m2))*tr(chim,u(m3),chim(m4)))*ope(677)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip(m1))*tr(fm(m2,m3),u(m4)))*ope(678)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m4))*tr(chim(m1),fm(m2,m3)))*ope(679)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m3,m4))*tr(chim(m1),u(m2)))*ope(680)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(chip,fm(m1,m2),u(m3),u(m4))-tr(chip)*tr(chip,u(m1),u(m2),fm(m3,m4)))*ope(681)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(chim,u(m3),chip,u(m4)))*ope(682)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(chim,u(m1),fp(m2,m3),u(m4)))*ope(683)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(chim,fp(m1,m2),u(m3),u(m4))
 +tr(chip)*tr(chim,u(m1),u(m2),fp(m3,m4)))*ope(684)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(chim,chip,u(m3),u(m4))
 +tr(fp(m1,m2))*tr(chim,u(m3),u(m4),chip))*ope(685)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip)*tr(fp(m1,m2),u(m3),u(m4)))*ope(686)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2))*tr(chip,u(m3),u(m4)))*ope(687)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1))*tr(chip,fp(m2,m3),u(m4))-tr(chim,u(m1))*tr(chip,u(m2),fp(m3,m4)))*ope(688)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(chip,fm(m2,m3),u(m4))
 +tr(chip,u(m1))*tr(chip,u(m2),fm(m3,m4)))*ope(689)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(chip,chip,u(m4)))*ope(690)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2))*tr(chim,u(m3),u(m4)))*ope(691)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(chim,fp(m2,m3),u(m4))-tr(chip,u(m1))*tr(chim,u(m2),fp(m3,m4)))*ope(692)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1))*tr(chim,fm(m2,m3),u(m4))
 +tr(chim,u(m1))*tr(chim,u(m2),fm(m3,m4)))*ope(693)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(m3))*tr(chim,chip,u(m4))-tr(fp(m1,m2),u(m3))*tr(chim,u(m4),chip))*ope(694)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(chim,chim,u(m4)))*ope(695)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(chip,fm(m1,m2),fp(m3,m4))-I*tr(chip)*tr(chip,fp(m1,m2),fm(m3,m4)))*ope(696)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(chim,fp(m1,m2),fp(m3,m4)))*ope(697)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(chim,fm(m1,m2),fm(m3,m4)))*ope(698)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chim,chip,fp(m3,m4))
 +I*tr(fp(m1,m2))*tr(chim,fp(m3,m4),chip))*ope(699)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip)*tr(fp(m1,m2),fp(m3,m4)))*ope(700)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip)*tr(fm(m1,m2),fm(m3,m4)))*ope(701)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2))*tr(chip,fp(m3,m4)))*ope(702)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2))*tr(chip,fm(m3,m4)))*ope(703)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,m1),u(j1),fm(m2,m3),u(m4))
 +tr(chip(j1,m1),u(m2),fm(m3,m4),u(j1)))*ope(704)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,m1),fm(m2,m3),u(j1),u(m4))
 +tr(chip(j1,m1),u(m2),u(j1),fm(m3,m4)))*ope(705)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,m1),fm(j1,m2),u(m3),u(m4))-tr(chip(j1,m1),u(m2),u(m3),fm(j1,m4)))*ope(706)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,j1),fm(m1,m2),u(m3),u(m4))-tr(chip(j1,j1),u(m1),u(m2),fm(m3,m4)))*ope(707)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,j1,m1,m2),u(m3),u(m4))-tr(chip,u(m1),u(m2),fm(j1,j1,m3,m4)))*ope(708)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(m3),u(j1,j1,m4))-tr(chip,u(j1,j1,m1),u(m2),fm(m3,m4)))*ope(709)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1,m1),u(j1),fp(m2,m3),u(m4))-tr(chim(j1,m1),u(m2),fp(m3,m4),u(j1)))*ope(710)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1,m1),fp(m2,m3),u(j1),u(m4))-tr(chim(j1,m1),u(m2),u(j1),fp(m3,m4)))*ope(711)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1,m1),fp(j1,m2),u(m3),u(m4))
 +tr(chim(j1,m1),u(m2),u(m3),fp(j1,m4)))*ope(712)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1,j1),u(m1),fp(m2,m3),u(m4)))*ope(713)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1,j1),fp(m1,m2),u(m3),u(m4))
 +tr(chim(j1,j1),u(m1),u(m2),fp(m3,m4)))*ope(714)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),fp(j1,j1,m2,m3),u(m4)))*ope(715)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,j1,m1,m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),fp(j1,j1,m3,m4)))*ope(716)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(m3),u(j1,j1,m4))
 +tr(chim,u(j1,j1,m1),u(m2),fp(m3,m4)))*ope(717)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),u(j1),fp(m2,m3),u(j1,m4))
 +I*tr(chip,u(j1,m1),fp(m2,m3),u(j1),u(m4)))*ope(718)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),u(m2),fp(j1,m3),u(j1,m4))-I*tr(chip,u(j1,m1),fp(j1,m2),u(m3),u(m4)))*ope(719)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(j1,m2,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fp(j1,m2,m3),u(m4)))*ope(720)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(j1,j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),fp(j1,j1,m3),u(m4)))*ope(721)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(m2,m3),u(j1),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(j1),fp(m2,m3),u(m4)))*ope(722)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(j1,m2),u(j1,m3),u(m4))-I*tr(chip,u(m1),u(j1,m2),fp(j1,m3),u(m4)))*ope(723)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(j1,m2),u(m3),u(j1,m4))-I*tr(chip,u(j1,m1),u(m2),fp(j1,m3),u(m4)))*ope(724)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fp(j1,m1,m2),u(m3),u(m4))
 +I*tr(chip,u(m1),u(m2),fp(j1,m3,m4),u(j1)))*ope(725)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fp(m1,m2),u(j1,m3),u(m4))
 +I*tr(chip,u(m1),u(j1,m2),fp(m3,m4),u(j1)))*ope(726)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fp(m1,m2),u(m3),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(m2),fp(m3,m4),u(j1)))*ope(727)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1,m2),u(m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),u(m2),fp(j1,m3,m4)))*ope(728)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1,m2),u(j1),u(m3),u(m4))
 +I*tr(chip,u(m1),u(m2),u(j1),fp(j1,m3,m4)))*ope(729)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,j1,m1),u(m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),u(m3),fp(j1,j1,m4)))*ope(730)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),u(j1,m2),fp(m3,m4)))*ope(731)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(m3),u(j1),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(j1),u(m2),fp(m3,m4)))*ope(732)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1),u(j1,m3),u(m4))
 +I*tr(chip,u(m1),u(j1,m2),u(j1),fp(m3,m4)))*ope(733)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1),u(m3),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(m2),u(j1),fp(m3,m4)))*ope(734)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),u(j1,m3),fp(j1,m4)))*ope(735)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(m2),u(j1,m3),u(m4))-I*tr(chip,u(m1),u(j1,m2),u(m3),fp(j1,m4)))*ope(736)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(m2),u(m3),u(j1,m4))-I*tr(chip,u(j1,m1),u(m2),u(m3),fp(j1,m4)))*ope(737)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(j1),fm(m2,m3),u(j1,m4))-I*tr(chim,u(j1,m1),fm(m2,m3),u(j1),u(m4)))*ope(738)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2),fm(j1,m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),fm(j1,m2),u(m3),u(m4)))*ope(739)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),fm(j1,m2,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fm(j1,m2,m3),u(m4)))*ope(740)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),fm(j1,j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),fm(j1,j1,m3),u(m4)))*ope(741)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),fm(j1,m2),u(j1,m3),u(m4))
 +I*tr(chim,u(m1),u(j1,m2),fm(j1,m3),u(m4)))*ope(742)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),fm(j1,m2),u(m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(m2),fm(j1,m3),u(m4)))*ope(743)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(j1,m1,m2),u(m3),u(m4))-I*tr(chim,u(m1),u(m2),fm(j1,m3,m4),u(j1)))*ope(744)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(m1,m2),u(j1,m3),u(m4))-I*tr(chim,u(m1),u(j1,m2),fm(m3,m4),u(j1)))*ope(745)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(m1,m2),u(m3),u(j1,m4))-I*tr(chim,u(j1,m1),u(m2),fm(m3,m4),u(j1)))*ope(746)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1,m2),u(m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),u(m2),fm(j1,m3,m4)))*ope(747)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1,m2),u(j1),u(m3),u(m4))-I*tr(chim,u(m1),u(m2),u(j1),fm(j1,m3,m4)))*ope(748)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,j1,m1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),fm(j1,j1,m4)))*ope(749)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),u(j1,m2),fm(m3,m4)))*ope(750)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(m3),u(j1),u(j1,m4))-I*tr(chim,u(j1,m1),u(j1),u(m2),fm(m3,m4)))*ope(751)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1),u(j1,m3),u(m4))-I*tr(chim,u(m1),u(j1,m2),u(j1),fm(m3,m4)))*ope(752)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1),u(m3),u(j1,m4))-I*tr(chim,u(j1,m1),u(m2),u(j1),fm(m3,m4)))*ope(753)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(j1,m3),fm(j1,m4)))*ope(754)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(m2),u(j1,m3),u(m4))
 +I*tr(chim,u(m1),u(j1,m2),u(m3),fm(j1,m4)))*ope(755)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(m2),u(m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(m2),u(m3),fm(j1,m4)))*ope(756)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),fm(m2,m3),u(j1),u(j1),u(m4))-tr(chip,u(m1),u(j1),u(j1),fm(m2,m3),u(m4)))*ope(757)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),fm(j1,m2),u(m3),u(j1),u(m4))
 +tr(chip,u(m1),u(j1),u(m2),fm(j1,m3),u(m4)))*ope(758)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),fm(j1,m2),u(j1),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(j1),fm(j1,m3),u(m4)))*ope(759)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1),fm(j1,m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),fm(j1,m3),u(m4),u(j1)))*ope(760)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(j1),fm(m1,m2),u(m3),u(m4))-tr(chip,u(m1),u(m2),fm(m3,m4),u(j1),u(j1)))*ope(761)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),fm(m1,m2),u(m3),u(j1),u(m4))-tr(chip,u(m1),u(j1),u(m2),fm(m3,m4),u(j1)))*ope(762)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),fm(m1,m2),u(j1),u(m3),u(m4))-tr(chip,u(m1),u(m2),u(j1),fm(m3,m4),u(j1)))*ope(763)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),fm(j1,m1),u(m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(m3),fm(j1,m4),u(j1)))*ope(764)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(m3),u(j1),u(j1),u(m4))-tr(chip,u(m1),u(j1),u(j1),u(m2),fm(m3,m4)))*ope(765)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(j1),u(m3),u(j1),u(m4))-tr(chip,u(m1),u(j1),u(m2),u(j1),fm(m3,m4)))*ope(766)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(j1),u(j1),u(m3),u(m4))-tr(chip,u(m1),u(m2),u(j1),u(j1),fm(m3,m4)))*ope(767)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(m2),u(m3),u(j1),u(m4))
 +tr(chip,u(m1),u(j1),u(m2),u(m3),fm(j1,m4)))*ope(768)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(m2),u(j1),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(j1),u(m3),fm(j1,m4)))*ope(769)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(j1),u(m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(m3),u(j1),fm(j1,m4)))*ope(770)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),u(j1),fp(j1,m2),u(m3),u(m4))-tr(chim,u(m1),u(m2),fp(j1,m3),u(j1),u(m4)))*ope(771)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),fp(m2,m3),u(j1),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),u(j1),fp(m2,m3),u(m4)))*ope(772)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),fp(j1,m2),u(m3),u(j1),u(m4))-tr(chim,u(m1),u(j1),u(m2),fp(j1,m3),u(m4)))*ope(773)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),fp(j1,m2),u(j1),u(m3),u(m4))-tr(chim,u(m1),u(m2),u(j1),fp(j1,m3),u(m4)))*ope(774)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(m1),fp(m2,m3),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),fp(m2,m3),u(m4),u(j1)))*ope(775)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(m1),fp(j1,m2),u(m3),u(m4))-tr(chim,u(m1),u(m2),fp(j1,m3),u(m4),u(j1)))*ope(776)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(j1),fp(m1,m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),fp(m3,m4),u(j1),u(j1)))*ope(777)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),fp(m1,m2),u(m3),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),u(m2),fp(m3,m4),u(j1)))*ope(778)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),fp(m1,m2),u(j1),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),u(j1),fp(m3,m4),u(j1)))*ope(779)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),fp(j1,m1),u(m2),u(m3),u(m4))-tr(chim,u(m1),u(m2),u(m3),fp(j1,m4),u(j1)))*ope(780)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(m3),u(j1),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),u(j1),u(m2),fp(m3,m4)))*ope(781)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(j1),u(m3),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),u(m2),u(j1),fp(m3,m4)))*ope(782)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(j1),u(j1),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),u(j1),u(j1),fp(m3,m4)))*ope(783)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),u(m2),u(m3),u(j1),u(m4))-tr(chim,u(m1),u(j1),u(m2),u(m3),fp(j1,m4)))*ope(784)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),u(m2),u(j1),u(m3),u(m4))-tr(chim,u(m1),u(m2),u(j1),u(m3),fp(j1,m4)))*ope(785)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),u(j1),u(m2),u(m3),u(m4))-tr(chim,u(m1),u(m2),u(m3),u(j1),fp(j1,m4)))*ope(786)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1,j1),fm(m1,m2),fp(m3,m4))-I*tr(chip(j1,j1),fp(m1,m2),fm(m3,m4)))*ope(787)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,j1,m1,m2),fp(m3,m4))-I*tr(chip,fp(m1,m2),fm(j1,j1,m3,m4)))*ope(788)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m1,m2),fp(j1,j1,m3,m4))-I*tr(chip,fp(j1,j1,m1,m2),fm(m3,m4)))*ope(789)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1,j1),fp(m1,m2),fp(m3,m4)))*ope(790)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1,j1),fm(m1,m2),fm(m3,m4)))*ope(791)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),fp(j1,j1,m3,m4))
 +I*tr(chim,fp(j1,j1,m1,m2),fp(m3,m4)))*ope(792)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),fm(j1,j1,m3,m4))
 +I*tr(chim,fm(j1,j1,m1,m2),fm(m3,m4)))*ope(793)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1,m2),fp(j1,m3),u(m4))-tr(chip,u(m1),fp(j1,m2),fp(j1,m3,m4)))*ope(794)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,j1,m1),fp(m2,m3),u(m4))-tr(chip,u(m1),fp(m2,m3),fp(j1,j1,m4)))*ope(795)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2),u(j1),fp(j1,m3,m4))
 +tr(chip,fp(j1,m1,m2),u(j1),fp(m3,m4)))*ope(796)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2),fp(j1,j1,m3),u(m4))-tr(chip,u(m1),fp(j1,j1,m2),fp(m3,m4)))*ope(797)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),u(j1,m2),fp(m3,m4))-tr(chip,fp(m1,m2),u(j1,m3),fp(j1,m4)))*ope(798)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),u(m2),fp(j1,m3,m4))-tr(chip,fp(j1,m1,m2),u(m3),fp(j1,m4)))*ope(799)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),fp(j1,m2,m3),u(m4))-tr(chip,u(m1),fp(j1,m2,m3),fp(j1,m4)))*ope(800)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),fp(m2,m3),u(j1,m4))-tr(chip,u(j1,m1),fp(m2,m3),fp(j1,m4)))*ope(801)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1,m2),fm(j1,m3),u(m4))-tr(chip,u(m1),fm(j1,m2),fm(j1,m3,m4)))*ope(802)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,j1,m1),fm(m2,m3),u(m4))-tr(chip,u(m1),fm(m2,m3),fm(j1,j1,m4)))*ope(803)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(j1),fm(j1,m3,m4))
 +tr(chip,fm(j1,m1,m2),u(j1),fm(m3,m4)))*ope(804)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),fm(j1,j1,m3),u(m4))-tr(chip,u(m1),fm(j1,j1,m2),fm(m3,m4)))*ope(805)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(j1,m2),fm(m3,m4))-tr(chip,fm(m1,m2),u(j1,m3),fm(j1,m4)))*ope(806)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(m2),fm(j1,m3,m4))-tr(chip,fm(j1,m1,m2),u(m3),fm(j1,m4)))*ope(807)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),fm(j1,m2,m3),u(m4))-tr(chip,u(m1),fm(j1,m2,m3),fm(j1,m4)))*ope(808)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),fm(m2,m3),u(j1,m4))-tr(chip,u(j1,m1),fm(m2,m3),fm(j1,m4)))*ope(809)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1,m2),fm(j1,m3),u(m4))
 +tr(chim,u(m1),fm(j1,m2),fp(j1,m3,m4)))*ope(810)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,j1,m1),fm(m2,m3),u(m4))
 +tr(chim,u(m1),fm(m2,m3),fp(j1,j1,m4)))*ope(811)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),fm(j1,j1,m3),u(m4))
 +tr(chim,u(m1),fm(j1,j1,m2),fp(m3,m4)))*ope(812)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),fm(j1,m2,m3),u(m4))
 +tr(chim,u(m1),fm(j1,m2,m3),fp(j1,m4)))*ope(813)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),fm(m2,m3),u(j1,m4))
 +tr(chim,u(j1,m1),fm(m2,m3),fp(j1,m4)))*ope(814)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1,m2),u(j1),fp(m3,m4))-tr(chim,fp(m1,m2),u(j1),fm(j1,m3,m4)))*ope(815)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1,m2),fp(j1,m3),u(m4))
 +tr(chim,u(m1),fp(j1,m2),fm(j1,m3,m4)))*ope(816)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,j1,m1),u(m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),u(m3),fm(j1,j1,m4)))*ope(817)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,j1,m1),fp(m2,m3),u(m4))
 +tr(chim,u(m1),fp(m2,m3),fm(j1,j1,m4)))*ope(818)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(m1,m2),u(j1),fp(j1,m3,m4))-tr(chim,fp(j1,m1,m2),u(j1),fm(m3,m4)))*ope(819)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(m1,m2),fp(j1,j1,m3),u(m4))
 +tr(chim,u(m1),fp(j1,j1,m2),fm(m3,m4)))*ope(820)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(m1,m2),fp(j1,m3),u(j1,m4))
 +tr(chim,u(j1,m1),fp(j1,m2),fm(m3,m4)))*ope(821)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),u(j1,m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),u(j1,m3),fm(j1,m4)))*ope(822)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),u(m2),fp(j1,m3,m4))
 +tr(chim,fp(j1,m1,m2),u(m3),fm(j1,m4)))*ope(823)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fp(j1,m2,m3),u(m4))
 +tr(chim,u(m1),fp(j1,m2,m3),fm(j1,m4)))*ope(824)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fp(m2,m3),u(j1,m4))
 +tr(chim,u(j1,m1),fp(m2,m3),fm(j1,m4)))*ope(825)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fm(j1,m2),fp(j1,m3),u(m4))-I*tr(chip,u(m1),fp(j1,m2),fm(j1,m3),u(m4)))*ope(826)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fm(m1,m2),fp(j1,m3),u(m4))
 +I*tr(chip,u(m1),fp(j1,m2),fm(m3,m4),u(j1)))*ope(827)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fm(j1,m1),fp(m2,m3),u(m4))
 +I*tr(chip,u(m1),fp(m2,m3),fm(j1,m4),u(j1)))*ope(828)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1),fm(j1,m3),u(m4))
 +I*tr(chip,u(m1),fm(j1,m2),u(j1),fp(m3,m4)))*ope(829)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),fm(j1,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fm(j1,m2),fp(m3,m4)))*ope(830)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(m2),fm(j1,m3),u(m4))-I*tr(chip,u(m1),fm(j1,m2),u(m3),fp(j1,m4)))*ope(831)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(j1),fm(m2,m3),u(m4))
 +I*tr(chip,u(m1),fm(m2,m3),u(j1),fp(j1,m4)))*ope(832)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),fm(m2,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fm(m2,m3),fp(j1,m4)))*ope(833)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),fm(j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),fm(j1,m3),fp(j1,m4)))*ope(834)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m1,m2),u(j1),u(j1),fp(m3,m4))-I*tr(chip,fp(m1,m2),u(j1),u(j1),fm(m3,m4)))*ope(835)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m1,m2),u(j1),fp(j1,m3),u(m4))
 +I*tr(chip,u(m1),fp(j1,m2),u(j1),fm(m3,m4)))*ope(836)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m1,m2),fp(j1,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fp(j1,m2),fm(m3,m4)))*ope(837)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(m2),u(j1),fp(m3,m4))
 +I*tr(chip,fp(m1,m2),u(j1),u(m3),fm(j1,m4)))*ope(838)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(m2),fp(j1,m3),u(m4))-I*tr(chip,u(m1),fp(j1,m2),u(m3),fm(j1,m4)))*ope(839)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(j1),u(m2),fp(m3,m4))
 +I*tr(chip,fp(m1,m2),u(m3),u(j1),fm(j1,m4)))*ope(840)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(j1),fp(m2,m3),u(m4))
 +I*tr(chip,u(m1),fp(m2,m3),u(j1),fm(j1,m4)))*ope(841)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),fp(m2,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fp(m2,m3),fm(j1,m4)))*ope(842)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),fp(j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),fp(j1,m3),fm(j1,m4)))*ope(843)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fp(m1,m2),fp(j1,m3),u(m4))-I*tr(chim,u(m1),fp(j1,m2),fp(m3,m4),u(j1)))*ope(844)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fp(j1,m1),fp(m2,m3),u(m4))-I*tr(chim,u(m1),fp(m2,m3),fp(j1,m4),u(j1)))*ope(845)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(m1,m2),fm(j1,m3),u(m4))-I*tr(chim,u(m1),fm(j1,m2),fm(m3,m4),u(j1)))*ope(846)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(j1,m1),fm(m2,m3),u(m4))-I*tr(chim,u(m1),fm(m2,m3),fm(j1,m4),u(j1)))*ope(847)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),u(j1),fp(j1,m3),u(m4))-I*tr(chim,u(m1),fp(j1,m2),u(j1),fp(m3,m4)))*ope(848)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),fp(j1,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fp(j1,m2),fp(m3,m4)))*ope(849)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),u(m2),u(j1),fp(m3,m4))-I*tr(chim,fp(m1,m2),u(j1),u(m3),fp(j1,m4)))*ope(850)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),u(m2),fp(j1,m3),u(m4))
 +I*tr(chim,u(m1),fp(j1,m2),u(m3),fp(j1,m4)))*ope(851)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),u(j1),u(m2),fp(m3,m4))-I*tr(chim,fp(m1,m2),u(m3),u(j1),fp(j1,m4)))*ope(852)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),u(j1),fp(m2,m3),u(m4))-I*tr(chim,u(m1),fp(m2,m3),u(j1),fp(j1,m4)))*ope(853)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),fp(m2,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fp(m2,m3),fp(j1,m4)))*ope(854)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),fp(j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),fp(j1,m3),fp(j1,m4)))*ope(855)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1),fm(j1,m3),u(m4))-I*tr(chim,u(m1),fm(j1,m2),u(j1),fm(m3,m4)))*ope(856)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),fm(j1,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fm(j1,m2),fm(m3,m4)))*ope(857)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(m2),u(j1),fm(m3,m4))-I*tr(chim,fm(m1,m2),u(j1),u(m3),fm(j1,m4)))*ope(858)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(m2),fm(j1,m3),u(m4))
 +I*tr(chim,u(m1),fm(j1,m2),u(m3),fm(j1,m4)))*ope(859)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(j1),u(m2),fm(m3,m4))-I*tr(chim,fm(m1,m2),u(m3),u(j1),fm(j1,m4)))*ope(860)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(j1),fm(m2,m3),u(m4))-I*tr(chim,u(m1),fm(m2,m3),u(j1),fm(j1,m4)))*ope(861)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),fm(m2,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fm(m2,m3),fm(j1,m4)))*ope(862)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),fm(j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),fm(j1,m3),fm(j1,m4)))*ope(863)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),fp(j1,m2),fp(m3,m4))-tr(chip,fp(m1,m2),fp(j1,m3),fm(j1,m4)))*ope(864)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),fp(j1,m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),fp(j1,m3),fp(j1,m4)))*ope(865)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fp(j1,m2),fm(m3,m4))
 +tr(chim,fm(m1,m2),fp(j1,m3),fm(j1,m4)))*ope(866)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fm(j1,m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),fm(j1,m3),fm(j1,m4)))*ope(867)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),chip(m3),u(m4))
 +I*tr(chip,u(m1),chip(m2),fp(m3,m4)))*ope(868)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,chip(m1),fp(m2,m3),u(m4))
 +I*tr(chip,u(m1),fp(m2,m3),chip(m4)))*ope(869)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),chim(m3),u(m4))
 +I*tr(chim,u(m1),chim(m2),fp(m3,m4)))*ope(870)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),chip(m3),u(m4))-I*tr(chim,u(m1),chip(m2),fm(m3,m4)))*ope(871)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip(m1),u(m2),fm(m3,m4))-I*tr(chim,fm(m1,m2),u(m3),chip(m4)))*ope(872)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip(m1),fm(m2,m3),u(m4))-I*tr(chim,u(m1),fm(m2,m3),chip(m4)))*ope(873)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chim(m1),fp(m2,m3),u(m4))
 +I*tr(chim,u(m1),fp(m2,m3),chim(m4)))*ope(874)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(m3),chip,u(m4))-tr(chip,u(m1),chip,u(m2),fm(m3,m4)))*ope(875)
 + e_(m1,m2,m3,m4)*OP(tr(chip,chip,fm(m1,m2),u(m3),u(m4))-tr(chip,chip,u(m1),u(m2),fm(m3,m4)))*ope(876)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),chip,fp(m2,m3),u(m4))
 +tr(chim,u(m1),fp(m2,m3),chip,u(m4)))*ope(877)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(m3),chip,u(m4))
 +tr(chim,u(m1),chip,u(m2),fp(m3,m4)))*ope(878)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),chip,u(m3),u(m4))
 +tr(chim,u(m1),u(m2),chip,fp(m3,m4)))*ope(879)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(m1,m2),u(m3),chim,u(m4))-tr(chim,u(m1),chim,u(m2),fm(m3,m4)))*ope(880)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip,u(m1),u(m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),u(m3),u(m4),chip))*ope(881)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip,u(m1),fp(m2,m3),u(m4))
 +tr(chim,u(m1),fp(m2,m3),u(m4),chip))*ope(882)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip,fp(m1,m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),fp(m3,m4),chip))*ope(883)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chim,fm(m1,m2),u(m3),u(m4))-tr(chim,chim,u(m1),u(m2),fm(m3,m4)))*ope(884)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,chip,fm(m1,m2),fp(m3,m4))-I*tr(chip,chip,fp(m1,m2),fm(m3,m4)))*ope(885)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),chip,fp(m3,m4)))*ope(886)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),chip,fm(m3,m4)))*ope(887)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip,fp(m1,m2),fp(m3,m4))
 +I*tr(chim,fp(m1,m2),fp(m3,m4),chip))*ope(888)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip,fm(m1,m2),fm(m3,m4))
 +I*tr(chim,fm(m1,m2),fm(m3,m4),chip))*ope(889)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chim,fm(m1,m2),fp(m3,m4))-I*tr(chim,chim,fp(m1,m2),fm(m3,m4)))*ope(890)
 + e_(m1,m2,m3,m4)*OP(tr(FL(j2,m3,m4)
 +FR(j2,m3,m4))*tr(FL(j1,m1),FL(j1,j2,m2))-tr(FL(j2,m3,m4)
 +FR(j2,m3,m4))*tr(FR(j1,m1),FR(j1,j2,m2)))*ope(891)
 + e_(m1,m2,m3,m4)*OP(tr(FL(j2,m3,m4)
 +FR(j2,m3,m4))*tr(FL(j1,j2),FL(j1,m1,m2))-tr(FL(j2,m3,m4)
 +FR(j2,m3,m4))*tr(FR(j1,j2),FR(j1,m1,m2)))*ope(892)

 L L8NF = 
e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(u(j2),u(m2))*tr(u(j1),u(m3),u(j2,m4))-tr(u(j1),u(m1))*tr(u(j2),u(m2))*tr(u(j1),u(j2,m3),u(m4)))*ope(1)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(u(m2),u(j1,m3))*tr(u(j1),u(j2),u(m4))
 +tr(u(j1),u(m1))*tr(u(m2),u(j2,m3))*tr(u(j1),u(j2),u(m4)))*ope(2)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(u(m2),u(j2,m3))*tr(u(j1),u(j1),u(m4)))*ope(3)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j2,m2))*tr(u(j1),u(m3),u(j1,j2,m4))-tr(u(m1),u(j2,m2))*tr(u(j1),u(j1,j2,m3),u(m4)))*ope(4)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(u(j1),u(m1),u(m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j2))*tr(u(j1),u(j2,m1),u(m2),u(m3),u(m4)))*ope(5)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2))*tr(u(j1),u(m1),u(m2),u(m3),u(j1,m4))
 +tr(u(j2),u(j2))*tr(u(j1),u(j1,m1),u(m2),u(m3),u(m4)))*ope(6)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(u(j1),u(j2),u(m2),u(j1,m3),u(m4))-tr(u(j1),u(m1))*tr(u(j1),u(j2),u(m2),u(j2,m3),u(m4)))*ope(7)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(u(j1),u(j2),u(m2),u(m3),u(j2,m4))-tr(u(j2),u(m1))*tr(u(j1),u(j2),u(j1,m2),u(m3),u(m4)))*ope(8)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(u(j1),u(j2),u(m2),u(m3),u(j1,m4))-tr(u(j1),u(m1))*tr(u(j1),u(j2),u(j2,m2),u(m3),u(m4)))*ope(9)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2,m1))*tr(u(j1),u(j2),u(m2),u(m3),u(m4))-tr(u(j2),u(j1,m1))*tr(u(j1),u(j2),u(m2),u(m3),u(m4)))*ope(10)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(u(j1),u(j1),u(m2),u(m3),u(j2,m4))-tr(u(j2),u(m1))*tr(u(j1),u(j1),u(j2,m2),u(m3),u(m4)))*ope(11)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j2,m2))*tr(u(j1),u(j1),u(j2),u(m3),u(m4))-tr(u(m1),u(j2,m2))*tr(u(j1),u(j1),u(m3),u(m4),u(j2)))*ope(12)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1))*tr(u(j1),u(m2),u(m3),u(j2,m4))-tr(u(j1),u(m1),u(j2))*tr(u(j1),u(j2,m2),u(m3),u(m4)))*ope(13)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2),u(m1))*tr(u(j1),u(m2),u(m3),u(j1,m4))-tr(u(j2),u(j2),u(m1))*tr(u(j1),u(j1,m2),u(m3),u(m4)))*ope(14)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2,m1),u(m2))*tr(u(j1),u(j2),u(m3),u(m4))
 +tr(u(j2),u(m1),u(j1,m2))*tr(u(j1),u(j2),u(m3),u(m4)))*ope(15)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1),u(j2,m2))*tr(u(j1),u(j2),u(m3),u(m4))
 +tr(u(j2),u(j1,m1),u(m2))*tr(u(j1),u(j2),u(m3),u(m4)))*ope(16)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1),u(m2))*tr(u(j1),u(j1),u(m3),u(j2,m4))
 +tr(u(j2),u(m1),u(m2))*tr(u(j1),u(j1),u(j2,m3),u(m4)))*ope(17)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(m2),u(j2,m3))*tr(u(j1),u(j1),u(j2),u(m4))-tr(u(m1),u(m2),u(j2,m3))*tr(u(j1),u(j1),u(m4),u(j2)))*ope(18)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1),u(j1,j2,m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j2,m1),u(m2),u(j1,j2,m3),u(m4)))*ope(19)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1),u(j2,m2),u(m3),u(j1,j2,m4))
 +tr(u(j1),u(j1,j2,m1),u(m2),u(j2,m3),u(m4)))*ope(20)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1),u(m2),u(j2,m3),u(j1,j2,m4))
 +tr(u(j1),u(j1,j2,m1),u(j2,m2),u(m3),u(m4)))*ope(21)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(m2),u(m3),u(j1,j2),u(m4))
 +tr(u(j1),u(j2),u(m1),u(j2,j1),u(m2),u(m3),u(m4)))*ope(22)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(m2),u(j1),u(m3),u(j2,m4))
 +tr(u(j1),u(j2),u(j1,m1),u(m2),u(j2),u(m3),u(m4)))*ope(23)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(j2),u(m2),u(j1,m3),u(m4))
 +tr(u(j1),u(j2),u(m1),u(j2,m2),u(m3),u(j1),u(m4)))*ope(24)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(j2),u(m2),u(m3),u(j1,m4))
 +tr(u(j1),u(j2),u(j2,m1),u(m2),u(m3),u(j1),u(m4)))*ope(25)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(j1),u(m2),u(j2,m3),u(m4))
 +tr(u(j1),u(j2),u(m1),u(j1,m2),u(m3),u(j2),u(m4)))*ope(26)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1),u(j1),u(m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j2),u(j1,m1),u(m2),u(m3),u(j2),u(m4)))*ope(27)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(j1),u(m1),u(m2),u(j2,m3),u(m4))
 +tr(u(j1),u(j2),u(j1),u(m1),u(j2,m2),u(m3),u(m4)))*ope(28)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(j1),u(m1),u(m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j2),u(j1),u(j2,m1),u(m2),u(m3),u(m4)))*ope(29)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(m1),u(j2),u(j2,m2),u(m3),u(m4))
 +tr(u(j1),u(j1),u(m1),u(m2),u(j2,m3),u(j2),u(m4)))*ope(30)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(j2),u(j2,m1),u(m2),u(m3),u(m4))
 +tr(u(j1),u(j1),u(m1),u(m2),u(m3),u(j2,m4),u(j2)))*ope(31)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(m1),u(m2),u(j2),u(m3),u(j2,m4))
 +tr(u(j1),u(j1),u(j2,m1),u(m2),u(j2),u(m3),u(m4)))*ope(32)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(m1),u(j2),u(m2),u(j2,m3),u(m4))
 +tr(u(j1),u(j1),u(m1),u(j2,m2),u(m3),u(j2),u(m4)))*ope(33)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(m1),u(j2),u(m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j1),u(j2,m1),u(m2),u(m3),u(j2),u(m4)))*ope(34)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(j2),u(m1),u(m2),u(j2,m3),u(m4))
 +tr(u(j1),u(j1),u(m1),u(j2,m2),u(m3),u(m4),u(j2)))*ope(35)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1),u(j2),u(m1),u(m2),u(m3),u(j2,m4))
 +tr(u(j1),u(j1),u(j2,m1),u(m2),u(m3),u(m4),u(j2)))*ope(36)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1))*tr(u(j1),u(m2))*tr(u(m3),u(j1,m4)))*ope(37)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(u(j1),u(m2))*tr(u(m3),u(j1,m4)))*ope(38)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1))*tr(u(j1),u(m2),u(m3),u(j1,m4))-I*tr(chim(m1))*tr(u(j1),u(j1,m2),u(m3),u(m4)))*ope(39)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(m1),u(j1,m2))*tr(chim,u(m3),u(j1,m4))-I*tr(u(m1),u(j1,m2))*tr(chim,u(j1,m3),u(m4)))*ope(40)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(u(j1),u(m1),u(m2),u(m3),u(j1,m4))
 +tr(chip)*tr(u(j1),u(j1,m1),u(m2),u(m3),u(m4)))*ope(41)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(u(j1),u(m2),u(m3),u(j1,m4))-tr(chip,u(m1))*tr(u(j1),u(j1,m2),u(m3),u(m4)))*ope(42)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(chip,u(m2),u(m3),u(j1,m4))-tr(u(j1),u(m1))*tr(chip,u(j1,m2),u(m3),u(m4)))*ope(43)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j1,m2))*tr(chip,u(j1),u(m3),u(m4))-tr(u(m1),u(j1,m2))*tr(chip,u(m3),u(m4),u(j1)))*ope(44)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),u(m1),u(m2))*tr(u(j1),u(m3),u(m4)))*ope(45)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(j1,m2))*tr(u(j1),u(m3),u(m4))
 +tr(chip,u(j1,m1),u(m2))*tr(u(j1),u(m3),u(m4)))*ope(46)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(u(j1),u(j1),u(m1),u(m2),u(m3),u(m4)))*ope(47)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j1))*tr(chim,u(m1),u(m2),u(m3),u(m4)))*ope(48)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chim,u(j1),u(m2),u(m3),u(m4))-I*tr(u(j1),u(m1))*tr(chim,u(m2),u(m3),u(m4),u(j1)))*ope(49)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2))*tr(u(j1),u(j1),u(m3),u(m4)))*ope(50)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(m1),u(m2),u(m3))*tr(chim,u(j1),u(j1),u(m4))-I*tr(u(m1),u(m2),u(m3))*tr(chim,u(m4),u(j1),u(j1)))*ope(51)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(chim,u(m1),u(m2),u(m3),u(m4)))*ope(52)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip,u(m1))*tr(u(m2),u(m3),u(m4))-I*tr(chim,u(m1),chip)*tr(u(m2),u(m3),u(m4)))*ope(53)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2))*tr(chip,u(m3),u(m4)))*ope(54)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(j1,m2),u(m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(m2),u(j1,m3),u(m4)))*ope(55)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2),u(j1,m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(j1,m2),u(m3),u(m4)))*ope(56)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1,m1),u(j1),u(m2),u(m3),u(m4))-I*tr(chim(j1,m1),u(m2),u(m3),u(m4),u(j1)))*ope(57)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1,j1),u(m1),u(m2),u(m3),u(m4)))*ope(58)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(m2),u(j1),u(j1,m3),u(m4))
 +tr(chip,u(m1),u(j1,m2),u(j1),u(m3),u(m4)))*ope(59)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(m2),u(j1),u(m3),u(j1,m4))
 +tr(chip,u(j1,m1),u(m2),u(j1),u(m3),u(m4)))*ope(60)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(j1),u(j1,m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(j1,m3),u(j1),u(m4)))*ope(61)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(j1),u(m2),u(j1,m3),u(m4))
 +tr(chip,u(m1),u(j1,m2),u(m3),u(j1),u(m4)))*ope(62)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),u(j1),u(m2),u(m3),u(j1,m4))
 +tr(chip,u(j1,m1),u(m2),u(m3),u(j1),u(m4)))*ope(63)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1),u(j1,m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(j1,m3),u(m4),u(j1)))*ope(64)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1),u(m2),u(j1,m3),u(m4))
 +tr(chip,u(m1),u(j1,m2),u(m3),u(m4),u(j1)))*ope(65)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1),u(m2),u(m3),u(j1,m4))
 +tr(chip,u(j1,m1),u(m2),u(m3),u(m4),u(j1)))*ope(66)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(j1),u(m2),u(j1),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(j1),u(m3),u(j1),u(m4)))*ope(67)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(j1),u(j1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),u(j1),u(j1),u(m4)))*ope(68)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),u(m1),u(m2),u(m3),u(j1),u(m4))
 +I*tr(chim,u(m1),u(j1),u(m2),u(m3),u(m4),u(j1)))*ope(69)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),u(m1),u(m2),u(j1),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(j1),u(m3),u(m4),u(j1)))*ope(70)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),u(m1),u(j1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),u(j1),u(m4),u(j1)))*ope(71)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),u(j1),u(m1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),u(m4),u(j1),u(j1)))*ope(72)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),chip(m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),chip(m3),u(m4)))*ope(73)
 + e_(m1,m2,m3,m4)*OP(tr(chip,chip(m1),u(m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(m3),chip(m4)))*ope(74)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),chim(m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),chim(m3),u(m4)))*ope(75)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chim(m1),u(m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),u(m3),chim(m4)))*ope(76)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2),chip,u(m3),u(m4)))*ope(77)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),chip,u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),chip,u(m4)))*ope(78)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip,u(m1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),u(m4),chip))*ope(79)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(u(j1),u(j2))*tr(u(j1),u(m3),u(j2,m4))
 +I*tr(fp(m1,m2))*tr(u(j1),u(j2))*tr(u(j1),u(j2,m3),u(m4)))*ope(80)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(u(j2),u(j1,j2))*tr(u(j1),u(m3),u(m4)))*ope(81)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1,m2))*tr(u(j2),u(j2))*tr(u(j1),u(m3),u(m4)))*ope(82)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1,m2))*tr(u(j1),u(j2))*tr(u(j1),u(m3),u(m4)))*ope(83)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(u(j2),u(m3))*tr(u(j1),u(j2),u(j1,m4))-I*tr(fp(m1,m2))*tr(u(j1),u(m3))*tr(u(j1),u(j2),u(j2,m4)))*ope(84)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1,m2))*tr(u(j1),u(m3))*tr(u(j1),u(j2),u(m4))-I*tr(fp(j1,m1,m2))*tr(u(j2),u(m3))*tr(u(j1),u(j2),u(m4)))*ope(85)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(u(j1),u(j2,m3))*tr(u(j1),u(j2),u(m4))-I*tr(fp(m1,m2))*tr(u(j2),u(j1,m3))*tr(u(j1),u(j2),u(m4)))*ope(86)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2))*tr(u(j1),u(m3))*tr(u(j1),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2))*tr(u(j2),u(m3))*tr(u(j1),u(j2),u(m4)))*ope(87)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(u(j1),u(j2))*tr(u(j1),u(j2),u(m4)))*ope(88)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2))*tr(u(j2),u(m3))*tr(u(j1),u(j1),u(m4)))*ope(89)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(u(j2),u(j2))*tr(u(j1),u(j1),u(m4)))*ope(90)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(u(j2),u(m4))*tr(u(j1),u(j1),u(j2)))*ope(91)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(u(j2),u(j2))*tr(fm(m2,m3),u(j1),u(m4))
 +tr(u(j1),u(m1))*tr(u(j2),u(j2))*tr(fm(m2,m3),u(m4),u(j1)))*ope(92)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(u(j2),u(m2))*tr(fm(j1,m3),u(j2),u(m4))
 +tr(u(j1),u(m1))*tr(u(j2),u(m2))*tr(fm(j1,m3),u(m4),u(j2)))*ope(93)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(fp(j2,m2))*tr(u(j1),u(m3),u(j2,m4))-tr(fp(j1,m1))*tr(fp(j2,m2))*tr(u(j1),u(j2,m3),u(m4)))*ope(94)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fp(j1,j2,m3))*tr(u(j1),u(j2),u(m4))
 +tr(fp(m1,m2))*tr(fp(j2,j1,m3))*tr(u(j1),u(j2),u(m4)))*ope(95)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fp(j2,j2,m3))*tr(u(j1),u(j1),u(m4)))*ope(96)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fp(j2,m3,m4))*tr(u(j1),u(j1),u(j2)))*ope(97)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(fp(j2,j2,m2),u(m3))*tr(u(j1),u(m4)))*ope(98)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fp(j2,j1,m2),u(m3))*tr(u(j1),u(m4)))*ope(99)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fp(j2,j1,j2),u(m3))*tr(u(j1),u(m4)))*ope(100)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fp(j2,m2),u(j1,m3))*tr(u(j1),u(m4)))*ope(101)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,j1,m1))*tr(fp(j2,m2),u(m3))*tr(u(j1),u(m4)))*ope(102)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2,m1))*tr(fp(j2,m2),u(m3))*tr(u(j1),u(m4)))*ope(103)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,j2,m1))*tr(fp(j1,m2),u(m3))*tr(u(j1),u(m4)))*ope(104)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fp(j1,j2),u(j2,m3))*tr(u(j1),u(m4)))*ope(105)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1,m2))*tr(fp(j1,j2),u(m3))*tr(u(j1),u(m4)))*ope(106)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fp(m2,m3),u(j1,m4))*tr(u(j1),u(j2)))*ope(107)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2,m1))*tr(fp(m2,m3),u(m4))*tr(u(j1),u(j2)))*ope(108)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fp(j1,m3),u(j2,m4))*tr(u(j1),u(j2)))*ope(109)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1,m2))*tr(fp(j1,m3),u(m4))*tr(u(j1),u(j2)))*ope(110)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fp(j2,m2,m3),u(m4))*tr(u(j1),u(j1)))*ope(111)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fp(j2,j2,m3),u(m4))*tr(u(j1),u(j1)))*ope(112)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,j2,m1))*tr(fp(m2,m3),u(m4))*tr(u(j1),u(j1)))*ope(113)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fp(j2,m3),u(j2,m4))*tr(u(j1),u(j1)))*ope(114)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1,m2))*tr(fp(j2,m3),u(m4))*tr(u(j1),u(j1)))*ope(115)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(fm(j1,j2),u(j2))*tr(u(j1),u(m3),u(m4)))*ope(116)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(fm(j1,m3),u(j2))*tr(u(j1),u(j2),u(m4))-I*tr(fp(m1,m2))*tr(fm(j2,m3),u(j1))*tr(u(j1),u(j2),u(m4)))*ope(117)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(fm(j1,j2),u(m3))*tr(u(j1),u(j2),u(m4)))*ope(118)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2))*tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3),u(m4)))*ope(119)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1))*tr(u(j2),u(j2))*tr(fm(j1,m2),u(m3),u(m4)))*ope(120)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1))*tr(u(j1),u(j2))*tr(fm(j1,m2),u(m3),u(m4)))*ope(121)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(u(j2),u(m3))*tr(fm(j1,j2),u(j1),u(m4))-I*tr(fp(m1,m2))*tr(u(j2),u(m3))*tr(fm(j1,j2),u(m4),u(j1)))*ope(122)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(fp(j2,m2))*tr(fm(j1,m3),u(j2),u(m4))
 +tr(fp(j1,m1))*tr(fp(j2,m2))*tr(fm(j1,m3),u(m4),u(j2)))*ope(123)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2))*tr(fm(j2,m1),fp(m2,m3))*tr(u(j1),u(m4)))*ope(124)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fm(j1,j2),fp(j2,m3))*tr(u(j1),u(m4)))*ope(125)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fm(j1,m2),fp(m3,m4))*tr(u(j1),u(j2)))*ope(126)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fm(j2,m2),fp(m3,m4))*tr(u(j1),u(j1)))*ope(127)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fm(j1,j2),u(j1))*tr(fp(m2,m3),u(m4)))*ope(128)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fm(j2,m2),u(j1))*tr(fp(j1,m3),u(m4)))*ope(129)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2))*tr(fm(j2,m1),u(m2))*tr(fp(j1,m3),u(m4)))*ope(130)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fm(j1,m2),u(j2))*tr(fp(j1,m3),u(m4)))*ope(131)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fm(j1,j2),u(m2))*tr(fp(j1,m3),u(m4)))*ope(132)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fm(j1,j2),u(j2))*tr(fp(j1,m3),u(m4)))*ope(133)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fm(j1,m2),u(m3))*tr(fp(j1,j2),u(m4)))*ope(134)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fm(j1,j2),u(m3))*tr(fp(j1,j2),u(m4)))*ope(135)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fm(m2,m3),u(m4))*tr(fp(j1,j2),u(j1)))*ope(136)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fm(j2,m3),u(m4))*tr(fp(j1,j2),u(j1)))*ope(137)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,m1,m2))*tr(u(j1),u(m3),u(j2,m4))
 +I*tr(fp(j1,j2,m1,m2))*tr(u(j1),u(j2,m3),u(m4)))*ope(138)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,j2,m1,m2))*tr(u(j1),u(m3),u(m4)))*ope(139)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1,m2),u(j2,m3))*tr(u(j1),u(j1),u(m4)))*ope(140)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j1,j2))*tr(fm(j1,m2),u(m3),u(j2,m4))-tr(u(m1),u(j1,j2))*tr(fm(j1,m2),u(j2,m3),u(m4)))*ope(141)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2,m1))*tr(fm(j1,m2),u(m3),u(j1,m4))-tr(u(j2),u(j2,m1))*tr(fm(j1,m2),u(j1,m3),u(m4)))*ope(142)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2))*tr(u(j1),u(m3),u(j1,j2,m4))-tr(fm(j2,m1),u(m2))*tr(u(j1),u(j1,j2,m3),u(m4)))*ope(143)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(u(j1),u(j2),u(j1,j2,m4))
 +tr(fm(m1,m2),u(m3))*tr(u(j1),u(j2),u(j2,j1,m4)))*ope(144)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2,m1,m2),u(m3))*tr(u(j1),u(j2),u(m4))
 +tr(fm(j2,j1,m1,m2),u(m3))*tr(u(j1),u(j2),u(m4)))*ope(145)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1,j2,m3))*tr(u(j1),u(j2),u(m4))
 +tr(fm(m1,m2),u(j2,j1,m3))*tr(u(j1),u(j2),u(m4)))*ope(146)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,j2,m1,m2),u(m3))*tr(u(j1),u(j1),u(m4)))*ope(147)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,j2,m2,m3),u(j1),u(m4))
 +tr(u(j2),u(m1))*tr(fm(j1,j2,m2,m3),u(m4),u(j1)))*ope(148)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,j1,m2,m3),u(j2),u(m4))
 +tr(u(j2),u(m1))*tr(fm(j1,j1,m2,m3),u(m4),u(j2)))*ope(149)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j1,j2,m1))*tr(fm(m2,m3),u(j1),u(m4))
 +tr(u(j2),u(j1,j2,m1))*tr(fm(m2,m3),u(m4),u(j1)))*ope(150)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fm(m1,m2),u(m3),u(j1,j2,m4))-tr(u(j1),u(j2))*tr(fm(m1,m2),u(j1,j2,m3),u(m4)))*ope(151)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j1,j2,m2))*tr(fm(j1,m3),u(j2),u(m4))
 +tr(u(m1),u(j1,j2,m2))*tr(fm(j1,m3),u(m4),u(j2)))*ope(152)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3),u(j1,j2,m4))-tr(u(j2),u(m1))*tr(fm(j1,m2),u(j1,j2,m3),u(m4)))*ope(153)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1))*tr(u(j1),u(j2),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j2,m1))*tr(u(j1),u(j2),u(j1,m2),u(m3),u(m4)))*ope(154)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1))*tr(u(j1),u(j2),u(m2),u(m3),u(j1,m4))
 +I*tr(fp(j1,m1))*tr(u(j1),u(j2),u(j2,m2),u(m3),u(m4)))*ope(155)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,m1))*tr(u(j1),u(j2),u(m2),u(m3),u(m4))
 +I*tr(fp(j2,j1,m1))*tr(u(j1),u(j2),u(m2),u(m3),u(m4)))*ope(156)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(u(j1),u(j2),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(m1,m2))*tr(u(j1),u(j2),u(j1),u(j2,m3),u(m4)))*ope(157)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1,m2))*tr(u(j1),u(j2),u(j1),u(m3),u(m4)))*ope(158)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1))*tr(u(j1),u(j1),u(m2),u(j2,m3),u(m4)))*ope(159)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1))*tr(u(j1),u(j1),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j2,m1))*tr(u(j1),u(j1),u(j2,m2),u(m3),u(m4)))*ope(160)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j2,m1))*tr(u(j1),u(j1),u(m2),u(m3),u(m4)))*ope(161)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(u(j1),u(j1),u(j2),u(m3),u(j2,m4))
 +I*tr(fp(m1,m2))*tr(u(j1),u(j1),u(j2,m3),u(m4),u(j2)))*ope(162)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1,m2))*tr(u(j1),u(j1),u(j2),u(m3),u(m4))
 +I*tr(fp(j2,m1,m2))*tr(u(j1),u(j1),u(m3),u(m4),u(j2)))*ope(163)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,m1),u(j2))*tr(u(j1),u(m2),u(m3),u(m4)))*ope(164)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1),u(m2))*tr(u(j1),u(j2),u(m3),u(j1,m4))
 +I*tr(fp(j1,m1),u(m2))*tr(u(j1),u(j2),u(j2,m3),u(m4)))*ope(165)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,m1),u(m2))*tr(u(j1),u(j2),u(m3),u(m4))
 +I*tr(fp(j2,j1,m1),u(m2))*tr(u(j1),u(j2),u(m3),u(m4)))*ope(166)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2,m2))*tr(u(j1),u(j2),u(m3),u(m4))
 +I*tr(fp(j2,m1),u(j1,m2))*tr(u(j1),u(j2),u(m3),u(m4)))*ope(167)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j2))*tr(u(j1),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(m1,m2),u(j2))*tr(u(j1),u(j1),u(j2,m3),u(m4)))*ope(168)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1),u(m2))*tr(u(j1),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(j2,m1),u(m2))*tr(u(j1),u(j1),u(j2,m3),u(m4)))*ope(169)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j2,m1),u(m2))*tr(u(j1),u(j1),u(m3),u(m4)))*ope(170)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1,m2),u(m3))*tr(u(j1),u(j1),u(j2),u(m4))-I*tr(fp(j2,m1,m2),u(m3))*tr(u(j1),u(j1),u(m4),u(j2)))*ope(171)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j2,m3))*tr(u(j1),u(j1),u(j2),u(m4))-I*tr(fp(m1,m2),u(j2,m3))*tr(u(j1),u(j1),u(m4),u(j2)))*ope(172)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2))*tr(fp(m1,m2),u(j1),u(j2,m3),u(m4))
 +I*tr(u(j1),u(j2))*tr(fp(m1,m2),u(m3),u(j1,m4),u(j2)))*ope(173)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2))*tr(fp(m1,m2),u(j1),u(m3),u(j2,m4))
 +I*tr(u(j1),u(j2))*tr(fp(m1,m2),u(j1,m3),u(m4),u(j2)))*ope(174)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j1,j2))*tr(fp(m1,m2),u(j1),u(m3),u(m4))
 +I*tr(u(j2),u(j1,j2))*tr(fp(m1,m2),u(m3),u(m4),u(j1)))*ope(175)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(fp(j1,m2),u(j2),u(m3),u(j2,m4))
 +I*tr(u(j1),u(m1))*tr(fp(j1,m2),u(j2,m3),u(m4),u(j2)))*ope(176)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fp(j1,m2),u(j2),u(m3),u(j1,m4))
 +I*tr(u(j2),u(m1))*tr(fp(j1,m2),u(j1,m3),u(m4),u(j2)))*ope(177)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(m1),u(j1,j2))*tr(fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(u(m1),u(j1,j2))*tr(fp(j1,m2),u(m3),u(m4),u(j2)))*ope(178)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j1,m1))*tr(fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(u(j2),u(j1,m1))*tr(fp(j1,m2),u(m3),u(m4),u(j2)))*ope(179)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2,m1))*tr(fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(u(j1),u(j2,m1))*tr(fp(j1,m2),u(m3),u(m4),u(j2)))*ope(180)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fp(j1,m2),u(j1),u(j2,m3),u(m4))
 +I*tr(u(j2),u(m1))*tr(fp(j1,m2),u(m3),u(j2,m4),u(j1)))*ope(181)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fp(j1,m2),u(j1),u(m3),u(j2,m4))
 +I*tr(u(j2),u(m1))*tr(fp(j1,m2),u(j2,m3),u(m4),u(j1)))*ope(182)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j2,m1))*tr(fp(j1,m2),u(j1),u(m3),u(m4))
 +I*tr(u(j2),u(j2,m1))*tr(fp(j1,m2),u(m3),u(m4),u(j1)))*ope(183)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2))*tr(fp(j1,m1),u(m2),u(j2,m3),u(m4)))*ope(184)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j2))*tr(fp(j1,m1),u(m2),u(j1,m3),u(m4)))*ope(185)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2))*tr(fp(j1,m1),u(m2),u(m3),u(j2,m4))
 +I*tr(u(j1),u(j2))*tr(fp(j1,m1),u(j2,m2),u(m3),u(m4)))*ope(186)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j2))*tr(fp(j1,m1),u(m2),u(m3),u(j1,m4))
 +I*tr(u(j2),u(j2))*tr(fp(j1,m1),u(j1,m2),u(m3),u(m4)))*ope(187)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j1,j2))*tr(fp(j1,m1),u(m2),u(m3),u(m4)))*ope(188)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fp(j1,j2),u(m2),u(j1,m3),u(m4)))*ope(189)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fp(j1,j2),u(m2),u(m3),u(j1,m4))
 +I*tr(u(j2),u(m1))*tr(fp(j1,j2),u(j1,m2),u(m3),u(m4)))*ope(190)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2,m1))*tr(fp(j1,j2),u(m2),u(m3),u(m4)))*ope(191)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(m1),u(j2,m2))*tr(fp(j1,j2),u(j1),u(m3),u(m4))
 +I*tr(u(m1),u(j2,m2))*tr(fp(j1,j2),u(m3),u(m4),u(j1)))*ope(192)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2))*tr(u(j1),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(m2),u(j2))*tr(u(j1),u(j2,m3),u(m4)))*ope(193)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(m2))*tr(u(j1),u(m3),u(j2,m4))-I*tr(fp(j1,j2),u(m1),u(m2))*tr(u(j1),u(j2,m3),u(m4)))*ope(194)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j1,m1),u(j2),u(m2))*tr(u(j1),u(m3),u(m4))
 +I*tr(fp(j2,j1,m1),u(m2),u(j2))*tr(u(j1),u(m3),u(m4)))*ope(195)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,m1),u(j2),u(m2))*tr(u(j1),u(m3),u(m4))
 +I*tr(fp(j1,j2,m1),u(m2),u(j2))*tr(u(j1),u(m3),u(m4)))*ope(196)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(j2,m2))*tr(u(j1),u(m3),u(m4))-I*tr(fp(j1,j2),u(j2,m1),u(m2))*tr(u(j1),u(m3),u(m4)))*ope(197)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j2),u(m3))*tr(u(j1),u(j2),u(j1,m4))-I*tr(fp(m1,m2),u(m3),u(j1))*tr(u(j1),u(j2),u(j2,m4)))*ope(198)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1,m2),u(j2),u(m3))*tr(u(j1),u(j2),u(m4))-I*tr(fp(j2,m1,m2),u(m3),u(j1))*tr(u(j1),u(j2),u(m4)))*ope(199)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j2,m3))*tr(u(j1),u(j2),u(m4))-I*tr(fp(m1,m2),u(j1,m3),u(j2))*tr(u(j1),u(j2),u(m4)))*ope(200)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2,m2),u(m3))*tr(u(j1),u(j2),u(m4))
 +I*tr(fp(j2,m1),u(m2),u(j1,m3))*tr(u(j1),u(j2),u(m4)))*ope(201)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2,m3))*tr(u(j1),u(j2),u(m4))
 +I*tr(fp(j2,m1),u(j1,m2),u(m3))*tr(u(j1),u(j2),u(m4)))*ope(202)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1),u(m2),u(m3))*tr(u(j1),u(j1),u(j2,m4)))*ope(203)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j2,m1),u(m2),u(m3))*tr(u(j1),u(j1),u(m4)))*ope(204)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1),u(m2),u(j2,m3))*tr(u(j1),u(j1),u(m4))
 +I*tr(fp(j2,m1),u(j2,m2),u(m3))*tr(u(j1),u(j1),u(m4)))*ope(205)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1,m2),u(m3),u(m4))*tr(u(j1),u(j1),u(j2)))*ope(206)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(m3),u(j2,m4))*tr(u(j1),u(j1),u(j2))
 +I*tr(fp(m1,m2),u(j2,m3),u(m4))*tr(u(j1),u(j1),u(j2)))*ope(207)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1))*tr(u(j1),u(j2),u(m2),u(m3),u(m4)))*ope(208)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(u(j1),u(j2),u(j1),u(j2),u(m4)))*ope(209)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j2))*tr(u(j1),u(j1),u(j2),u(m3),u(m4))-tr(fm(m1,m2),u(j2))*tr(u(j1),u(j1),u(m3),u(m4),u(j2)))*ope(210)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2))*tr(u(j1),u(j1),u(j2),u(m3),u(m4))-tr(fm(j2,m1),u(m2))*tr(u(j1),u(j1),u(m3),u(m4),u(j2)))*ope(211)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(u(j1),u(j1),u(j2),u(j2),u(m4)))*ope(212)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(m2,m3),u(j1),u(j1),u(j2),u(m4))
 +tr(u(j1),u(m1))*tr(fm(m2,m3),u(m4),u(j1),u(j2),u(j2)))*ope(213)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fm(m1,m2),u(j1),u(j2),u(m3),u(m4))-tr(u(j1),u(j2))*tr(fm(m1,m2),u(m3),u(m4),u(j1),u(j2)))*ope(214)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2))*tr(fm(m1,m2),u(j1),u(j1),u(m3),u(m4))-tr(u(j2),u(j2))*tr(fm(m1,m2),u(m3),u(m4),u(j1),u(j1)))*ope(215)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(fm(j1,m2),u(j2),u(j2),u(m3),u(m4))-tr(u(j1),u(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j2),u(j2)))*ope(216)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,m2),u(j2),u(j1),u(m3),u(m4))-tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j1),u(j2)))*ope(217)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,m2),u(j1),u(m3),u(j2),u(m4))-tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3),u(j2),u(m4),u(j1)))*ope(218)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,m2),u(j1),u(j2),u(m3),u(m4))-tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j2),u(j1)))*ope(219)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fm(j1,m1),u(j2),u(m2),u(m3),u(m4))-tr(u(j1),u(j2))*tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j2)))*ope(220)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2))*tr(fm(j1,m1),u(j1),u(m2),u(m3),u(m4))-tr(u(j2),u(j2))*tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j1)))*ope(221)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,j2),u(j1),u(m2),u(m3),u(m4))-tr(u(j2),u(m1))*tr(fm(j1,j2),u(m2),u(m3),u(m4),u(j1)))*ope(222)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j2),u(m1))*tr(u(j1),u(m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(j2))*tr(u(j1),u(m2),u(m3),u(m4)))*ope(223)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j2),u(m3))*tr(u(j1),u(j2),u(j1),u(m4))
 +tr(fm(m1,m2),u(m3),u(j2))*tr(u(j1),u(j2),u(j1),u(m4)))*ope(224)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j2),u(m3))*tr(u(j1),u(j1),u(j2),u(m4))
 +tr(fm(m1,m2),u(m3),u(j2))*tr(u(j1),u(j1),u(m4),u(j2)))*ope(225)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2),u(m3))*tr(u(j1),u(j1),u(j2),u(m4))-tr(fm(j2,m1),u(m2),u(m3))*tr(u(j1),u(j1),u(m4),u(j2)))*ope(226)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1))*tr(fm(m2,m3),u(j1),u(j2),u(m4))
 +tr(u(j1),u(j2),u(m1))*tr(fm(m2,m3),u(m4),u(j1),u(j2)))*ope(227)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2),u(m1))*tr(fm(m2,m3),u(j1),u(j1),u(m4))
 +tr(u(j2),u(j2),u(m1))*tr(fm(m2,m3),u(m4),u(j1),u(j1)))*ope(228)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(j2))*tr(fm(m1,m2),u(j1),u(m3),u(m4))-tr(u(j1),u(j2),u(j2))*tr(fm(m1,m2),u(m3),u(m4),u(j1)))*ope(229)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1),u(j2))*tr(fm(j1,m2),u(j2),u(m3),u(m4))-tr(u(j1),u(j2),u(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j2)))*ope(230)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2),u(m1))*tr(fm(j1,m2),u(j2),u(m3),u(m4))-tr(u(j1),u(m1),u(j2))*tr(fm(j1,m2),u(m3),u(m4),u(j2)))*ope(231)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2),u(m1))*tr(fm(j1,m2),u(j1),u(m3),u(m4))-tr(u(j2),u(j2),u(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j1)))*ope(232)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1),u(m2))*tr(fm(j1,j2),u(j1),u(m3),u(m4))
 +tr(u(j2),u(m1),u(m2))*tr(fm(j1,j2),u(m3),u(m4),u(j1)))*ope(233)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(m2),u(m3))*tr(fm(j1,j2),u(j1),u(j2),u(m4))
 +tr(u(m1),u(m2),u(m3))*tr(fm(j1,j2),u(m4),u(j1),u(j2)))*ope(234)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fp(j1,j1,j2,j2,m3),u(m4)))*ope(235)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j1,j2,j2,m1))*tr(fp(m2,m3),u(m4)))*ope(236)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2,j2,m1,m2))*tr(fp(j1,m3),u(m4)))*ope(237)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1,m2))*tr(fm(j1,m3),u(j1),u(j2,m4))-I*tr(fp(j2,m1,m2))*tr(fm(j1,m3),u(j2,m4),u(j1)))*ope(238)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,m1))*tr(fm(j1,m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,j2,m1))*tr(fm(j1,m2),u(j2,m3),u(m4)))*ope(239)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1))*tr(fm(j1,j2,j1,m2),u(m3),u(m4)))*ope(240)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1))*tr(fm(j1,j1,j2,m2),u(m3),u(m4)))*ope(241)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1))*tr(fm(j1,m2),u(m3),u(j1,j2,m4))
 +I*tr(fp(j2,m1))*tr(fm(j1,m2),u(j1,j2,m3),u(m4)))*ope(242)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j2,j1,m1))*tr(fm(j1,m2),u(m3),u(m4)))*ope(243)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,j2,m1))*tr(fm(j1,m2),u(m3),u(m4)))*ope(244)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2))*tr(fp(m1,m2),u(j1),u(m3),u(j2,m4))
 +tr(fp(j1,j2))*tr(fp(m1,m2),u(j1,m3),u(m4),u(j2)))*ope(245)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,j1,j2))*tr(fp(m1,m2),u(j1),u(m3),u(m4))-tr(fp(j2,j1,j2))*tr(fp(m1,m2),u(m3),u(m4),u(j1)))*ope(246)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1,m2))*tr(fp(j1,m3),u(j2),u(j2),u(m4))
 +tr(fp(j1,m1,m2))*tr(fp(j1,m3),u(m4),u(j2),u(j2)))*ope(247)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1,m2))*tr(fp(j1,m3),u(j1),u(j2),u(m4))
 +tr(fp(j2,m1,m2))*tr(fp(j1,m3),u(m4),u(j2),u(j1)))*ope(248)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(fp(j1,m2),u(j2),u(j2,m3),u(m4))-tr(fp(j1,m1))*tr(fp(j1,m2),u(m3),u(j2,m4),u(j2)))*ope(249)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fp(j1,m2),u(j2),u(j1,m3),u(m4))-tr(fp(j2,m1))*tr(fp(j1,m2),u(m3),u(j1,m4),u(j2)))*ope(250)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(fp(j1,m2),u(j2),u(m3),u(j2,m4))-tr(fp(j1,m1))*tr(fp(j1,m2),u(j2,m3),u(m4),u(j2)))*ope(251)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fp(j1,m2),u(j2),u(m3),u(j1,m4))-tr(fp(j2,m1))*tr(fp(j1,m2),u(j1,m3),u(m4),u(j2)))*ope(252)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,j1,m1))*tr(fp(j1,m2),u(j2),u(m3),u(m4))-tr(fp(j2,j1,m1))*tr(fp(j1,m2),u(m3),u(m4),u(j2)))*ope(253)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2,m1))*tr(fp(j1,m2),u(j2),u(m3),u(m4))-tr(fp(j1,j2,m1))*tr(fp(j1,m2),u(m3),u(m4),u(j2)))*ope(254)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fp(j1,m2),u(j1),u(j2,m3),u(m4))-tr(fp(j2,m1))*tr(fp(j1,m2),u(m3),u(j2,m4),u(j1)))*ope(255)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fp(j1,m2),u(j1),u(m3),u(j2,m4))-tr(fp(j2,m1))*tr(fp(j1,m2),u(j2,m3),u(m4),u(j1)))*ope(256)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,j2,m1))*tr(fp(j1,m2),u(j1),u(m3),u(m4))-tr(fp(j2,j2,m1))*tr(fp(j1,m2),u(m3),u(m4),u(j1)))*ope(257)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2))*tr(fp(j1,m1),u(m2),u(m3),u(j2,m4))-tr(fp(j1,j2))*tr(fp(j1,m1),u(j2,m2),u(m3),u(m4)))*ope(258)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fp(j1,j2),u(m2),u(m3),u(j1,m4))-tr(fp(j2,m1))*tr(fp(j1,j2),u(j1,m2),u(m3),u(m4)))*ope(259)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fp(j1,j2),u(j1),u(j2,m3),u(m4))
 +tr(fp(m1,m2))*tr(fp(j1,j2),u(m3),u(j1,m4),u(j2)))*ope(260)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fp(j1,j2),u(j1),u(m3),u(j2,m4))
 +tr(fp(m1,m2))*tr(fp(j1,j2),u(j1,m3),u(m4),u(j2)))*ope(261)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1,m2))*tr(fp(j1,j2),u(j1),u(m3),u(m4))-tr(fp(j2,m1,m2))*tr(fp(j1,j2),u(m3),u(m4),u(j1)))*ope(262)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2))*tr(u(j1),u(m3),u(j2,m4))-tr(fp(j1,j2),fp(m1,m2))*tr(u(j1),u(j2,m3),u(m4)))*ope(263)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2))*tr(u(j1),u(m3),u(j2,m4))-tr(fm(j1,j2),fm(m1,m2))*tr(u(j1),u(j2,m3),u(m4)))*ope(264)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2,m3))*tr(u(j1),u(j2),u(m4))
 +tr(fp(j2,m1),fp(j1,m2,m3))*tr(u(j1),u(j2),u(m4)))*ope(265)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2,m3))*tr(u(j1),u(j2),u(m4))
 +tr(fm(j2,m1),fm(j1,m2,m3))*tr(u(j1),u(j2),u(m4)))*ope(266)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),fp(j2,m2,m3))*tr(u(j1),u(j1),u(m4)))*ope(267)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),fm(j2,m2,m3))*tr(u(j1),u(j1),u(m4)))*ope(268)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),fp(j2,m3,m4))*tr(u(j1),u(j1),u(j2)))*ope(269)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),fm(j2,m3,m4))*tr(u(j1),u(j1),u(j2)))*ope(270)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j2,m1))*tr(fp(m2,m3),u(j1),u(m4))
 +tr(fp(j1,j2),u(j2,m1))*tr(fp(m2,m3),u(m4),u(j1)))*ope(271)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j2))*tr(fp(m1,m2),u(m3),u(j1,m4))-tr(fp(j1,j2),u(j2))*tr(fp(m1,m2),u(j1,m3),u(m4)))*ope(272)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1,m2),u(j2))*tr(fp(j1,m3),u(j2),u(m4))
 +tr(fp(j1,m1,m2),u(j2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(273)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2,m1),u(m2))*tr(fp(j1,m3),u(j2),u(m4))
 +tr(fp(j1,j2,m1),u(m2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(274)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j1,m2))*tr(fp(j1,m3),u(j2),u(m4))
 +tr(fp(j2,m1),u(j1,m2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(275)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2,m2))*tr(fp(j1,m3),u(j2),u(m4))
 +tr(fp(j1,m1),u(j2,m2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(276)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(m2))*tr(fp(j1,m3),u(j1),u(j2,m4))
 +tr(fp(j2,m1),u(m2))*tr(fp(j1,m3),u(j2,m4),u(j1)))*ope(277)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1,m2),u(j2))*tr(fp(j1,m3),u(j1),u(m4))
 +tr(fp(j2,m1,m2),u(j2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(278)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,j2,m1),u(m2))*tr(fp(j1,m3),u(j1),u(m4))
 +tr(fp(j2,j2,m1),u(m2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(279)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j2,m2))*tr(fp(j1,m3),u(j1),u(m4))
 +tr(fp(j2,m1),u(j2,m2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(280)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j1))*tr(fp(j1,m2),u(m3),u(j2,m4))-tr(fp(j2,m1),u(j1))*tr(fp(j1,m2),u(j2,m3),u(m4)))*ope(281)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2))*tr(fp(j1,m2),u(m3),u(j2,m4))-tr(fp(j1,m1),u(j2))*tr(fp(j1,m2),u(j2,m3),u(m4)))*ope(282)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1))*tr(fp(j1,m2),u(m3),u(j2,m4))-tr(fp(j1,j2),u(m1))*tr(fp(j1,m2),u(j2,m3),u(m4)))*ope(283)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j2))*tr(fp(j1,m2),u(m3),u(j1,m4))-tr(fp(j2,m1),u(j2))*tr(fp(j1,m2),u(j1,m3),u(m4)))*ope(284)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fp(j1,m2),fp(j1,j2,m3),u(m4))-tr(u(j2),u(m1))*tr(fp(j1,m2),u(m3),fp(j1,j2,m4)))*ope(285)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fp(j1,m1),fp(j2,m2,m3),u(m4))
 +tr(u(j1),u(j2))*tr(fp(j1,m1),u(m2),fp(j2,m3,m4)))*ope(286)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2))*tr(fp(j1,m1),fp(j1,m2,m3),u(m4))
 +tr(u(j2),u(j2))*tr(fp(j1,m1),u(m2),fp(j1,m3,m4)))*ope(287)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fp(j1,m1),fp(m2,m3),u(j2,m4))
 +tr(u(j1),u(j2))*tr(fp(j1,m1),u(j2,m2),fp(m3,m4)))*ope(288)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j1,j2))*tr(fp(j1,m1),fp(m2,m3),u(m4))
 +tr(u(j2),u(j1,j2))*tr(fp(j1,m1),u(m2),fp(m3,m4)))*ope(289)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(m2))*tr(fp(j1,j2),u(m3),u(j1,m4))-tr(fp(j2,m1),u(m2))*tr(fp(j1,j2),u(j1,m3),u(m4)))*ope(290)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(m3))*tr(fp(j1,j2),u(j1),u(j2,m4))-tr(fp(m1,m2),u(m3))*tr(fp(j1,j2),u(j1,m4),u(j2)))*ope(291)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1,m2),u(m3))*tr(fp(j1,j2),u(j1),u(m4))
 +tr(fp(j2,m1,m2),u(m3))*tr(fp(j1,j2),u(m4),u(j1)))*ope(292)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(j2,m3))*tr(fp(j1,j2),u(j1),u(m4))
 +tr(fp(m1,m2),u(j2,m3))*tr(fp(j1,j2),u(m4),u(j1)))*ope(293)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fp(j1,j2),fp(j1,m2,m3),u(m4))
 +tr(u(j2),u(m1))*tr(fp(j1,j2),u(m2),fp(j1,m3,m4)))*ope(294)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fp(j1,j2),fp(m2,m3),u(j1,m4))
 +tr(u(j2),u(m1))*tr(fp(j1,j2),u(j1,m2),fp(m3,m4)))*ope(295)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2,m1))*tr(fp(j1,j2),fp(m2,m3),u(m4))
 +tr(u(j1),u(j2,m1))*tr(fp(j1,j2),u(m2),fp(m3,m4)))*ope(296)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j2,m2))*tr(fp(j1,j2),fp(j1,m3),u(m4))-tr(u(m1),u(j2,m2))*tr(fp(j1,j2),u(m3),fp(j1,m4)))*ope(297)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j2,m1))*tr(fm(m2,m3),u(j1),u(m4))
 +tr(fm(j1,j2),u(j2,m1))*tr(fm(m2,m3),u(m4),u(j1)))*ope(298)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j2))*tr(fm(m1,m2),u(m3),u(j1,m4))-tr(fm(j1,j2),u(j2))*tr(fm(m1,m2),u(j1,m3),u(m4)))*ope(299)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1,m2),u(j2))*tr(fm(j1,m3),u(j2),u(m4))
 +tr(fm(j1,m1,m2),u(j2))*tr(fm(j1,m3),u(m4),u(j2)))*ope(300)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2,m1),u(m2))*tr(fm(j1,m3),u(j2),u(m4))
 +tr(fm(j1,j2,m1),u(m2))*tr(fm(j1,m3),u(m4),u(j2)))*ope(301)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(j1,m2))*tr(fm(j1,m3),u(j2),u(m4))
 +tr(fm(j2,m1),u(j1,m2))*tr(fm(j1,m3),u(m4),u(j2)))*ope(302)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2,m2))*tr(fm(j1,m3),u(j2),u(m4))
 +tr(fm(j1,m1),u(j2,m2))*tr(fm(j1,m3),u(m4),u(j2)))*ope(303)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2))*tr(fm(j1,m3),u(j1),u(j2,m4))
 +tr(fm(j2,m1),u(m2))*tr(fm(j1,m3),u(j2,m4),u(j1)))*ope(304)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1,m2),u(j2))*tr(fm(j1,m3),u(j1),u(m4))
 +tr(fm(j2,m1,m2),u(j2))*tr(fm(j1,m3),u(m4),u(j1)))*ope(305)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,j2,m1),u(m2))*tr(fm(j1,m3),u(j1),u(m4))
 +tr(fm(j2,j2,m1),u(m2))*tr(fm(j1,m3),u(m4),u(j1)))*ope(306)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(j2,m2))*tr(fm(j1,m3),u(j1),u(m4))
 +tr(fm(j2,m1),u(j2,m2))*tr(fm(j1,m3),u(m4),u(j1)))*ope(307)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(j1))*tr(fm(j1,m2),u(m3),u(j2,m4))-tr(fm(j2,m1),u(j1))*tr(fm(j1,m2),u(j2,m3),u(m4)))*ope(308)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2))*tr(fm(j1,m2),u(m3),u(j2,m4))-tr(fm(j1,m1),u(j2))*tr(fm(j1,m2),u(j2,m3),u(m4)))*ope(309)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1))*tr(fm(j1,m2),u(m3),u(j2,m4))-tr(fm(j1,j2),u(m1))*tr(fm(j1,m2),u(j2,m3),u(m4)))*ope(310)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(j2))*tr(fm(j1,m2),u(m3),u(j1,m4))-tr(fm(j2,m1),u(j2))*tr(fm(j1,m2),u(j1,m3),u(m4)))*ope(311)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,m2),fm(j1,j2,m3),u(m4))-tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3),fm(j1,j2,m4)))*ope(312)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fm(j1,m1),fm(j2,m2,m3),u(m4))
 +tr(u(j1),u(j2))*tr(fm(j1,m1),u(m2),fm(j2,m3,m4)))*ope(313)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j2))*tr(fm(j1,m1),fm(j1,m2,m3),u(m4))
 +tr(u(j2),u(j2))*tr(fm(j1,m1),u(m2),fm(j1,m3,m4)))*ope(314)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2))*tr(fm(j1,m1),fm(m2,m3),u(j2,m4))
 +tr(u(j1),u(j2))*tr(fm(j1,m1),u(j2,m2),fm(m3,m4)))*ope(315)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(j1,j2))*tr(fm(j1,m1),fm(m2,m3),u(m4))
 +tr(u(j2),u(j1,j2))*tr(fm(j1,m1),u(m2),fm(m3,m4)))*ope(316)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2))*tr(fm(j1,j2),u(m3),u(j1,m4))-tr(fm(j2,m1),u(m2))*tr(fm(j1,j2),u(j1,m3),u(m4)))*ope(317)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(fm(j1,j2),u(j1),u(j2,m4))-tr(fm(m1,m2),u(m3))*tr(fm(j1,j2),u(j1,m4),u(j2)))*ope(318)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1,m2),u(m3))*tr(fm(j1,j2),u(j1),u(m4))
 +tr(fm(j2,m1,m2),u(m3))*tr(fm(j1,j2),u(m4),u(j1)))*ope(319)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j2,m3))*tr(fm(j1,j2),u(j1),u(m4))
 +tr(fm(m1,m2),u(j2,m3))*tr(fm(j1,j2),u(m4),u(j1)))*ope(320)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,j2),fm(j1,m2,m3),u(m4))
 +tr(u(j2),u(m1))*tr(fm(j1,j2),u(m2),fm(j1,m3,m4)))*ope(321)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,j2),fm(m2,m3),u(j1,m4))
 +tr(u(j2),u(m1))*tr(fm(j1,j2),u(j1,m2),fm(m3,m4)))*ope(322)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j2,m1))*tr(fm(j1,j2),fm(m2,m3),u(m4))
 +tr(u(j1),u(j2,m1))*tr(fm(j1,j2),u(m2),fm(m3,m4)))*ope(323)
 + e_(m1,m2,m3,m4)*OP(tr(u(m1),u(j2,m2))*tr(fm(j1,j2),fm(j1,m3),u(m4))-tr(u(m1),u(j2,m2))*tr(fm(j1,j2),u(m3),fm(j1,m4)))*ope(324)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1))*tr(fm(j1,m2),u(j2),u(m3),u(j2),u(m4))
 +I*tr(fp(j1,m1))*tr(fm(j1,m2),u(m3),u(j2),u(m4),u(j2)))*ope(325)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1))*tr(fm(j1,m2),u(j2),u(j2),u(m3),u(m4))
 +I*tr(fp(j1,m1))*tr(fm(j1,m2),u(m3),u(m4),u(j2),u(j2)))*ope(326)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1))*tr(fm(j1,m2),u(j1),u(m3),u(j2),u(m4))
 +I*tr(fp(j2,m1))*tr(fm(j1,m2),u(m3),u(j2),u(m4),u(j1)))*ope(327)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1))*tr(fm(j1,m2),u(j1),u(j2),u(m3),u(m4))
 +I*tr(fp(j2,m1))*tr(fm(j1,m2),u(m3),u(m4),u(j2),u(j1)))*ope(328)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2))*tr(fm(j1,m1),u(m2),u(j2),u(m3),u(m4))
 +I*tr(fp(j1,j2))*tr(fm(j1,m1),u(m2),u(m3),u(j2),u(m4)))*ope(329)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2))*tr(fm(j1,m1),u(j2),u(m2),u(m3),u(m4))
 +I*tr(fp(j1,j2))*tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j2)))*ope(330)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1))*tr(fm(j1,j2),u(j1),u(m2),u(m3),u(m4))
 +I*tr(fp(j2,m1))*tr(fm(j1,j2),u(m2),u(m3),u(m4),u(j1)))*ope(331)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(fm(j1,j2),u(j1),u(j2),u(m3),u(m4))-I*tr(fp(m1,m2))*tr(fm(j1,j2),u(m3),u(m4),u(j1),u(j2)))*ope(332)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j2,m1))*tr(u(j1),u(m2),u(m3),u(m4)))*ope(333)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),fp(m2,m3))*tr(u(j1),u(j1),u(j2),u(m4))-I*tr(fm(j2,m1),fp(m2,m3))*tr(u(j1),u(j1),u(m4),u(j2)))*ope(334)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j2))*tr(fp(m1,m2),u(j1),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(j2))*tr(fp(m1,m2),u(m3),u(m4),u(j1)))*ope(335)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),u(j1))*tr(fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j2,m1),u(j1))*tr(fp(j1,m2),u(m3),u(m4),u(j2)))*ope(336)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2))*tr(fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(j2))*tr(fp(j1,m2),u(m3),u(m4),u(j2)))*ope(337)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1))*tr(fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1))*tr(fp(j1,m2),u(m3),u(m4),u(j2)))*ope(338)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),u(j2))*tr(fp(j1,m2),u(j1),u(m3),u(m4))
 +I*tr(fm(j2,m1),u(j2))*tr(fp(j1,m2),u(m3),u(m4),u(j1)))*ope(339)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j2))*tr(fp(j1,m1),u(m2),u(m3),u(m4)))*ope(340)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1))*tr(fp(j1,j2),u(m2),u(m3),u(m4)))*ope(341)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j2))*tr(fp(j1,j2),u(j1),u(m3),u(m4))
 +I*tr(fm(m1,m2),u(j2))*tr(fp(j1,j2),u(m3),u(m4),u(j1)))*ope(342)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),u(m2))*tr(fp(j1,j2),u(j1),u(m3),u(m4))
 +I*tr(fm(j2,m1),u(m2))*tr(fp(j1,j2),u(m3),u(m4),u(j1)))*ope(343)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(m3))*tr(fp(j1,j2),u(j1),u(j2),u(m4))
 +I*tr(fm(m1,m2),u(m3))*tr(fp(j1,j2),u(m4),u(j1),u(j2)))*ope(344)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(j2))*tr(fm(m1,m2),u(j1),u(m3),u(m4))
 +I*tr(fp(j1,j2),u(j2))*tr(fm(m1,m2),u(m3),u(m4),u(j1)))*ope(345)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2))*tr(fm(m1,m2),fp(j1,m3),u(j2),u(m4))
 +I*tr(u(j1),u(j2))*tr(fm(m1,m2),u(m3),u(j1),fp(j2,m4)))*ope(346)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j2))*tr(fm(m1,m2),fp(j1,m3),u(j1),u(m4))
 +I*tr(u(j2),u(j2))*tr(fm(m1,m2),u(m3),u(j1),fp(j1,m4)))*ope(347)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1),u(j1))*tr(fm(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fp(j2,m1),u(j1))*tr(fm(j1,m2),u(m3),u(m4),u(j2)))*ope(348)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2))*tr(fm(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fp(j1,m1),u(j2))*tr(fm(j1,m2),u(m3),u(m4),u(j2)))*ope(349)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1))*tr(fm(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fp(j1,j2),u(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j2)))*ope(350)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1),u(j2))*tr(fm(j1,m2),u(j1),u(m3),u(m4))
 +I*tr(fp(j2,m1),u(j2))*tr(fm(j1,m2),u(m3),u(m4),u(j1)))*ope(351)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fm(j1,m2),u(j1),fp(j2,m3),u(m4))
 +I*tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3),fp(j2,m4),u(j1)))*ope(352)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(fm(j1,m2),fp(j2,m3),u(j2),u(m4))
 +I*tr(u(j1),u(m1))*tr(fm(j1,m2),u(m3),u(j2),fp(j2,m4)))*ope(353)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fm(j1,m2),fp(j1,m3),u(j2),u(m4))
 +I*tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3),u(j2),fp(j1,m4)))*ope(354)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fm(j1,m2),fp(j1,j2),u(m3),u(m4))
 +I*tr(u(j2),u(m1))*tr(fm(j1,m2),u(m3),u(m4),fp(j1,j2)))*ope(355)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(j2))*tr(fm(j1,m1),u(m2),u(m3),u(m4)))*ope(356)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2))*tr(fm(j1,m1),u(j2),fp(m2,m3),u(m4))-I*tr(u(j1),u(j2))*tr(fm(j1,m1),u(m2),fp(m3,m4),u(j2)))*ope(357)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j2))*tr(fm(j1,m1),u(j1),fp(m2,m3),u(m4))-I*tr(u(j2),u(j2))*tr(fm(j1,m1),u(m2),fp(m3,m4),u(j1)))*ope(358)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2))*tr(fm(j1,m1),fp(m2,m3),u(j2),u(m4))-I*tr(u(j1),u(j2))*tr(fm(j1,m1),u(m2),u(j2),fp(m3,m4)))*ope(359)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j2))*tr(fm(j1,m1),fp(m2,m3),u(j1),u(m4))-I*tr(u(j2),u(j2))*tr(fm(j1,m1),u(m2),u(j1),fp(m3,m4)))*ope(360)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j2))*tr(fm(j1,m1),fp(j2,m2),u(m3),u(m4))
 +I*tr(u(j1),u(j2))*tr(fm(j1,m1),u(m2),u(m3),fp(j2,m4)))*ope(361)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(j2))*tr(fm(j1,m1),fp(j1,m2),u(m3),u(m4))
 +I*tr(u(j2),u(j2))*tr(fm(j1,m1),u(m2),u(m3),fp(j1,m4)))*ope(362)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1))*tr(fm(j1,j2),u(m2),u(m3),u(m4)))*ope(363)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j2))*tr(fm(j1,j2),u(j1),u(m3),u(m4))
 +I*tr(fp(m1,m2),u(j2))*tr(fm(j1,j2),u(m3),u(m4),u(j1)))*ope(364)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1),u(m2))*tr(fm(j1,j2),u(j1),u(m3),u(m4))
 +I*tr(fp(j2,m1),u(m2))*tr(fm(j1,j2),u(m3),u(m4),u(j1)))*ope(365)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(m3))*tr(fm(j1,j2),u(j1),u(j2),u(m4))
 +I*tr(fp(m1,m2),u(m3))*tr(fm(j1,j2),u(m4),u(j1),u(j2)))*ope(366)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fm(j1,j2),u(j1),fp(m2,m3),u(m4))-I*tr(u(j2),u(m1))*tr(fm(j1,j2),u(m2),fp(m3,m4),u(j1)))*ope(367)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fm(j1,j2),fp(m2,m3),u(j1),u(m4))-I*tr(u(j2),u(m1))*tr(fm(j1,j2),u(m2),u(j1),fp(m3,m4)))*ope(368)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j2),u(m1))*tr(fm(j1,j2),fp(j1,m2),u(m3),u(m4))
 +I*tr(u(j2),u(m1))*tr(fm(j1,j2),u(m2),u(m3),fp(j1,m4)))*ope(369)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j2,m1),u(m2))*tr(u(j1),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),fp(j2,m2))*tr(u(j1),u(m3),u(m4)))*ope(370)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2),fp(j2,m3))*tr(u(j1),u(j2),u(m4))
 +I*tr(fm(j2,m1),fp(j1,m2),u(m3))*tr(u(j1),u(j2),u(m4)))*ope(371)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(m3))*tr(u(j1),u(j2),u(m4))
 +I*tr(fm(j2,m1),u(m2),fp(j1,m3))*tr(u(j1),u(j2),u(m4)))*ope(372)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(m1,m2),u(m3))*tr(u(j1),u(j2),u(m4))
 +I*tr(fm(j1,j2),u(m1),fp(m2,m3))*tr(u(j1),u(j2),u(m4)))*ope(373)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),fp(j2,m2),u(m3))*tr(u(j1),u(j1),u(m4))
 +I*tr(fm(j2,m1),u(m2),fp(j2,m3))*tr(u(j1),u(j1),u(m4)))*ope(374)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j2,m3),u(m4))*tr(u(j1),u(j1),u(j2))
 +I*tr(fm(m1,m2),u(m3),fp(j2,m4))*tr(u(j1),u(j1),u(j2)))*ope(375)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),fp(m2,m3),u(m4))*tr(u(j1),u(j1),u(j2))-I*tr(fm(j2,m1),u(m2),fp(m3,m4))*tr(u(j1),u(j1),u(j2)))*ope(376)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),u(m2))*tr(fp(j1,m3),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(377)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1),u(m2))*tr(fp(j1,m3),u(j2),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(378)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),u(j2),u(m2))*tr(fp(j1,m3),u(j1),u(m4))-I*tr(fm(j2,m1),u(m2),u(j2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(379)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),u(j1),u(j2))*tr(fp(j1,m2),u(m3),u(m4))
 +I*tr(fm(j2,m1),u(j2),u(j1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(380)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),u(j2))*tr(fp(j1,m2),u(m3),u(m4)))*ope(381)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j2),u(m1))*tr(fp(j1,m2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(j2))*tr(fp(j1,m2),u(m3),u(m4)))*ope(382)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j2),u(m3))*tr(fp(j1,j2),u(j1),u(m4))-I*tr(fm(m1,m2),u(m3),u(j2))*tr(fp(j1,j2),u(m4),u(j1)))*ope(383)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j2,m1),u(m2),u(m3))*tr(fp(j1,j2),u(j1),u(m4))
 +I*tr(fm(j2,m1),u(m2),u(m3))*tr(fp(j1,j2),u(m4),u(j1)))*ope(384)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(fm(j1,m2),fp(j2,j2,m3,m4)))*ope(385)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fm(j1,m2),fp(j1,j2,m3,m4)))*ope(386)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,j2,j1,m1))*tr(fm(j1,m2),fp(m3,m4)))*ope(387)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2,j2,m1))*tr(fm(j1,m2),fp(m3,m4)))*ope(388)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j2,m1))*tr(fp(j1,m2),fp(j1,m3),u(m4)))*ope(389)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2))*tr(fp(j1,m1),fp(m2,m3),u(j2,m4))-I*tr(fp(j1,j2))*tr(fp(j1,m1),u(j2,m2),fp(m3,m4)))*ope(390)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j1,j2))*tr(fp(j1,m1),fp(m2,m3),u(m4))-I*tr(fp(j2,j1,j2))*tr(fp(j1,m1),u(m2),fp(m3,m4)))*ope(391)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1))*tr(fp(j1,j2),fp(j1,m2,m3),u(m4))-I*tr(fp(j2,m1))*tr(fp(j1,j2),u(m2),fp(j1,m3,m4)))*ope(392)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(fp(j1,j2),fp(j1,j2,m3),u(m4))
 +I*tr(fp(m1,m2))*tr(fp(j1,j2),u(m3),fp(j1,j2,m4)))*ope(393)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,m1))*tr(fp(j1,j2),fp(m2,m3),u(m4))-I*tr(fp(j1,j2,m1))*tr(fp(j1,j2),u(m2),fp(m3,m4)))*ope(394)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(fp(j1,j2),fp(j1,m3),u(j2,m4))-I*tr(fp(m1,m2))*tr(fp(j1,j2),u(j1,m3),fp(j2,m4)))*ope(395)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1,m2))*tr(fp(j1,j2),fp(j1,m3),u(m4))
 +I*tr(fp(j2,m1,m2))*tr(fp(j1,j2),u(m3),fp(j1,m4)))*ope(396)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j2,m1))*tr(fm(j1,m2),fm(j1,m3),u(m4)))*ope(397)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2))*tr(fm(j1,m1),fm(m2,m3),u(j2,m4))-I*tr(fp(j1,j2))*tr(fm(j1,m1),u(j2,m2),fm(m3,m4)))*ope(398)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,j1,j2))*tr(fm(j1,m1),fm(m2,m3),u(m4))-I*tr(fp(j2,j1,j2))*tr(fm(j1,m1),u(m2),fm(m3,m4)))*ope(399)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1))*tr(fm(j1,j2),fm(j1,m2,m3),u(m4))-I*tr(fp(j2,m1))*tr(fm(j1,j2),u(m2),fm(j1,m3,m4)))*ope(400)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(fm(j1,j2),fm(j1,j2,m3),u(m4))
 +I*tr(fp(m1,m2))*tr(fm(j1,j2),u(m3),fm(j1,j2,m4)))*ope(401)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2,m1))*tr(fm(j1,j2),fm(m2,m3),u(m4))-I*tr(fp(j1,j2,m1))*tr(fm(j1,j2),u(m2),fm(m3,m4)))*ope(402)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(fm(j1,j2),fm(j1,m3),u(j2,m4))-I*tr(fp(m1,m2))*tr(fm(j1,j2),u(j1,m3),fm(j2,m4)))*ope(403)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j2,m1,m2))*tr(fm(j1,j2),fm(j1,m3),u(m4))
 +I*tr(fp(j2,m1,m2))*tr(fm(j1,j2),u(m3),fm(j1,m4)))*ope(404)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2))*tr(fm(m1,m2),fp(j1,j2),u(m3),u(m4))-tr(fp(j1,j2))*tr(fm(m1,m2),u(m3),u(m4),fp(j1,j2)))*ope(405)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(fm(j1,m2),u(j2),fp(j2,m3),u(m4))-tr(fp(j1,m1))*tr(fm(j1,m2),u(m3),fp(j2,m4),u(j2)))*ope(406)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fm(j1,m2),u(j1),fp(j2,m3),u(m4))-tr(fp(j2,m1))*tr(fm(j1,m2),u(m3),fp(j2,m4),u(j1)))*ope(407)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(fm(j1,m2),fp(j2,m3),u(j2),u(m4))-tr(fp(j1,m1))*tr(fm(j1,m2),u(m3),u(j2),fp(j2,m4)))*ope(408)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fm(j1,m2),fp(j1,m3),u(j2),u(m4))-tr(fp(j2,m1))*tr(fm(j1,m2),u(m3),u(j2),fp(j1,m4)))*ope(409)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fm(j1,m2),fp(j1,j2),u(m3),u(m4))-tr(fp(j2,m1))*tr(fm(j1,m2),u(m3),u(m4),fp(j1,j2)))*ope(410)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2))*tr(fm(j1,m1),u(j2),fp(m2,m3),u(m4))
 +tr(fp(j1,j2))*tr(fm(j1,m1),u(m2),fp(m3,m4),u(j2)))*ope(411)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2))*tr(fm(j1,m1),fp(m2,m3),u(j2),u(m4))
 +tr(fp(j1,j2))*tr(fm(j1,m1),u(m2),u(j2),fp(m3,m4)))*ope(412)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2))*tr(fm(j1,m1),fp(j2,m2),u(m3),u(m4))-tr(fp(j1,j2))*tr(fm(j1,m1),u(m2),u(m3),fp(j2,m4)))*ope(413)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fm(j1,j2),u(j1),fp(j2,m3),u(m4))
 +tr(fp(m1,m2))*tr(fm(j1,j2),u(m3),fp(j1,m4),u(j2)))*ope(414)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2))*tr(fm(j1,j2),fp(m1,m2),u(m3),u(m4))-tr(fp(j1,j2))*tr(fm(j1,j2),u(m1),u(m2),fp(m3,m4)))*ope(415)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fm(j1,j2),fp(j1,m3),u(j2),u(m4))
 +tr(fp(m1,m2))*tr(fm(j1,j2),u(m3),u(j1),fp(j2,m4)))*ope(416)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1))*tr(fm(j1,j2),fp(j1,m2),u(m3),u(m4))-tr(fp(j2,m1))*tr(fm(j1,j2),u(m2),u(m3),fp(j1,m4)))*ope(417)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fm(j1,j2),fp(j1,j2),u(m3),u(m4))-tr(fp(m1,m2))*tr(fm(j1,j2),u(m3),u(m4),fp(j1,j2)))*ope(418)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2))*tr(fp(j1,m3),u(j2),u(m4))
 +tr(fm(j1,m1),fp(j2,m2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(419)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(m1,m2))*tr(fp(j1,m3),u(j2),u(m4))
 +tr(fm(j1,j2),fp(m1,m2))*tr(fp(j1,m3),u(m4),u(j2)))*ope(420)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),fp(j2,m2))*tr(fp(j1,m3),u(j1),u(m4))
 +tr(fm(j2,m1),fp(j2,m2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(421)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j2))*tr(fp(j1,m1),fp(m2,m3),u(m4))
 +tr(fm(j1,j2),u(j2))*tr(fp(j1,m1),u(m2),fp(m3,m4)))*ope(422)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),fp(m2,m3))*tr(fp(j1,j2),u(j1),u(m4))
 +tr(fm(j2,m1),fp(m2,m3))*tr(fp(j1,j2),u(m4),u(j1)))*ope(423)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1))*tr(fp(j1,j2),fp(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1))*tr(fp(j1,j2),u(m2),fp(m3,m4)))*ope(424)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j2))*tr(fp(j1,j2),fp(j1,m3),u(m4))-tr(fm(m1,m2),u(j2))*tr(fp(j1,j2),u(m3),fp(j1,m4)))*ope(425)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2))*tr(fp(j1,j2),fp(j1,m3),u(m4))-tr(fm(j2,m1),u(m2))*tr(fp(j1,j2),u(m3),fp(j1,m4)))*ope(426)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(fp(j1,j2),fp(j1,j2),u(m4)))*ope(427)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j2))*tr(fm(m1,m2),fp(j1,m3),u(m4))-tr(fp(j1,j2),u(j2))*tr(fm(m1,m2),u(m3),fp(j1,m4)))*ope(428)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2))*tr(fm(j1,m3),u(j2),u(m4))
 +tr(fp(j1,j2),fp(m1,m2))*tr(fm(j1,m3),u(m4),u(j2)))*ope(429)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2))*tr(fm(j1,m3),u(j2),u(m4))
 +tr(fm(j1,j2),fm(m1,m2))*tr(fm(j1,m3),u(m4),u(j2)))*ope(430)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j1))*tr(fm(j1,m2),fp(j2,m3),u(m4))-tr(fp(j2,m1),u(j1))*tr(fm(j1,m2),u(m3),fp(j2,m4)))*ope(431)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2))*tr(fm(j1,m2),fp(j2,m3),u(m4))-tr(fp(j1,m1),u(j2))*tr(fm(j1,m2),u(m3),fp(j2,m4)))*ope(432)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1))*tr(fm(j1,m2),fp(j2,m3),u(m4))-tr(fp(j1,j2),u(m1))*tr(fm(j1,m2),u(m3),fp(j2,m4)))*ope(433)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(j2))*tr(fm(j1,m2),fp(j1,m3),u(m4))-tr(fp(j2,m1),u(j2))*tr(fm(j1,m2),u(m3),fp(j1,m4)))*ope(434)
 + e_(m1,m2,m3,m4)*OP(tr(u(j2),u(m1))*tr(fm(j1,m2),fp(j1,j2),fp(m3,m4))
 +tr(u(j2),u(m1))*tr(fm(j1,m2),fp(m3,m4),fp(j1,j2)))*ope(435)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j2))*tr(fm(j1,m1),fp(m2,m3),u(m4))
 +tr(fp(j1,j2),u(j2))*tr(fm(j1,m1),u(m2),fp(m3,m4)))*ope(436)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j2))*tr(fm(j1,m1),fm(m2,m3),u(m4))
 +tr(fm(j1,j2),u(j2))*tr(fm(j1,m1),u(m2),fm(m3,m4)))*ope(437)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1))*tr(fm(j1,j2),fp(m2,m3),u(m4))
 +tr(fp(j1,j2),u(m1))*tr(fm(j1,j2),u(m2),fp(m3,m4)))*ope(438)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(j2))*tr(fm(j1,j2),fp(j1,m3),u(m4))-tr(fp(m1,m2),u(j2))*tr(fm(j1,j2),u(m3),fp(j1,m4)))*ope(439)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j2,m1),u(m2))*tr(fm(j1,j2),fp(j1,m3),u(m4))-tr(fp(j2,m1),u(m2))*tr(fm(j1,j2),u(m3),fp(j1,m4)))*ope(440)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(m3))*tr(fm(j1,j2),fp(j1,j2),u(m4))
 +tr(fp(m1,m2),u(m3))*tr(fm(j1,j2),u(m4),fp(j1,j2)))*ope(441)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1))*tr(fm(j1,j2),fm(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1))*tr(fm(j1,j2),u(m2),fm(m3,m4)))*ope(442)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j2))*tr(fm(j1,j2),fm(j1,m3),u(m4))-tr(fm(m1,m2),u(j2))*tr(fm(j1,j2),u(m3),fm(j1,m4)))*ope(443)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j2,m1),u(m2))*tr(fm(j1,j2),fm(j1,m3),u(m4))-tr(fm(j2,m1),u(m2))*tr(fm(j1,j2),u(m3),fm(j1,m4)))*ope(444)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(fm(j1,j2),fm(j1,j2),u(m4)))*ope(445)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2))*tr(fm(j1,m1),fp(j2,m2),fp(m3,m4))-I*tr(fp(j1,j2))*tr(fm(j1,m1),fp(m2,m3),fp(j2,m4)))*ope(446)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(fm(j1,j2),fp(j1,j2),fp(m3,m4))-I*tr(fp(m1,m2))*tr(fm(j1,j2),fp(m3,m4),fp(j1,j2)))*ope(447)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j1,j2,m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(j1,j2,m3),u(m4)))*ope(448)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2,m3),u(j1,j2,m4))
 +I*tr(fp(j1,m1),u(j1,j2,m2),u(j2,m3),u(m4)))*ope(449)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j1,j2,m1,m2),u(j2),u(m3),u(m4))
 +I*tr(fp(j1,j1,j2,m1,m2),u(m3),u(m4),u(j2)))*ope(450)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j1,j2,j2,m1),u(m2),u(m3),u(m4)))*ope(451)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j1),u(j2,m3),u(j2,m4))-tr(fm(m1,m2),u(j1,m3),u(j1,m4),u(j2),u(j2)))*ope(452)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2),u(j1),u(j2,m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(j2,m3),u(j1),u(m4)))*ope(453)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j1,m2),u(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),u(j2,m3),u(j1,m4),u(j2)))*ope(454)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(m2),u(j1,m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(j1,m3),u(m4),u(j2)))*ope(455)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2,m2),u(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),u(j2,m3),u(j2,m4),u(j1)))*ope(456)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2,m2),u(m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(m3),u(j2,m4),u(j1)))*ope(457)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),u(j2,m3),u(j2,m4))-tr(fm(j1,m1),u(j2,m2),u(j2,m3),u(m4),u(j1)))*ope(458)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2,m1,m2),u(j1),u(j2),u(m3),u(m4))-tr(fm(j1,j2,m1,m2),u(m3),u(m4),u(j2),u(j1)))*ope(459)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2,j1,m1),u(j2),u(m2),u(m3),u(m4))-tr(fm(j1,j2,j1,m1),u(m2),u(m3),u(m4),u(j2)))*ope(460)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j1,m1,m2),u(j2),u(j2),u(m3),u(m4))-tr(fm(j1,j1,m1,m2),u(m3),u(m4),u(j2),u(j2)))*ope(461)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j1,j2,m1),u(j2),u(m2),u(m3),u(m4))-tr(fm(j1,j1,j2,m1),u(m2),u(m3),u(m4),u(j2)))*ope(462)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j2),u(j1,j2,m3),u(m4))-tr(fm(m1,m2),u(m3),u(j1,j2,m4),u(j2),u(j1)))*ope(463)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j2),u(m3),u(j1,j2,m4))-tr(fm(m1,m2),u(j1,j2,m3),u(m4),u(j2),u(j1)))*ope(464)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2),u(j2),u(j1,j2,m3),u(m4))-tr(fm(j1,m1),u(m2),u(j1,j2,m3),u(j2),u(m4)))*ope(465)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2),u(j2),u(m3),u(j1,j2,m4))-tr(fm(j1,m1),u(j1,j2,m2),u(m3),u(j2),u(m4)))*ope(466)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(m2),u(j1,j2,m3),u(m4))-tr(fm(j1,m1),u(m2),u(j1,j2,m3),u(m4),u(j2)))*ope(467)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(m2),u(m3),u(j1,j2,m4))-tr(fm(j1,m1),u(j1,j2,m2),u(m3),u(m4),u(j2)))*ope(468)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j2),u(m3),u(j1),u(j2,m4))
 +I*tr(fp(m1,m2),u(j1,m3),u(j2),u(m4),u(j1),u(j2)))*ope(469)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j2),u(j2),u(m3),u(j1,m4))
 +I*tr(fp(m1,m2),u(j1,m3),u(m4),u(j2),u(j2),u(j1)))*ope(470)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j2),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(m1,m2),u(j1,m3),u(m4),u(j2),u(j1),u(j2)))*ope(471)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j1),u(j2,m3),u(j2),u(m4))
 +I*tr(fp(m1,m2),u(m3),u(j1),u(j1,m4),u(j2),u(j2)))*ope(472)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j1),u(j2),u(j2,m3),u(m4))
 +I*tr(fp(m1,m2),u(m3),u(j1,m4),u(j1),u(j2),u(j2)))*ope(473)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1),u(j1),u(j2),u(m3),u(j2,m4))
 +I*tr(fp(m1,m2),u(j1,m3),u(m4),u(j1),u(j2),u(j2)))*ope(474)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2),u(m3),u(j1),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(j1),u(m3),u(j2),u(m4)))*ope(475)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2),u(j2),u(j1,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j1,m3),u(j2),u(j2),u(m4)))*ope(476)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2),u(j2),u(m3),u(j1,m4))
 +I*tr(fp(j1,m1),u(j1,m2),u(m3),u(j2),u(j2),u(m4)))*ope(477)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j2),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(j1),u(j2),u(m4)))*ope(478)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j1),u(j2),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(j2),u(j1),u(m4)))*ope(479)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2),u(j1),u(j2),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(j2),u(j1),u(m4)))*ope(480)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j1,m3),u(j2),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2),u(j1,m3),u(m4),u(j2)))*ope(481)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j1,j2),u(m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(m3),u(j1,j2),u(m4),u(j2)))*ope(482)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(m3),u(j1,j2),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j1,j2),u(m3),u(m4),u(j2)))*ope(483)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(m3),u(j1),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(j1),u(m3),u(m4),u(j2)))*ope(484)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j2),u(j1,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j1,m3),u(j2),u(m4),u(j2)))*ope(485)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j2),u(m3),u(j1,m4))
 +I*tr(fp(j1,m1),u(j1,m2),u(m3),u(j2),u(m4),u(j2)))*ope(486)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j1),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(j1),u(m4),u(j2)))*ope(487)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(m2),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(j1),u(m4),u(j2)))*ope(488)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j2),u(j1,m2),u(m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(m3),u(j1,m4),u(j2),u(j2)))*ope(489)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j2),u(m2),u(j1,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j1,m3),u(m4),u(j2),u(j2)))*ope(490)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j2),u(m2),u(m3),u(j1,m4))
 +I*tr(fp(j1,m1),u(j1,m2),u(m3),u(m4),u(j2),u(j2)))*ope(491)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j1),u(j2,m2),u(m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(m3),u(j2,m4),u(j1),u(j2)))*ope(492)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j1),u(m2),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(m4),u(j1),u(j2)))*ope(493)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j2),u(j1),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(m4),u(j1),u(j2)))*ope(494)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(m2),u(j2,m3),u(j2),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2),u(j2,m3),u(m4),u(j1)))*ope(495)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(m2),u(j2),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(j2),u(m4),u(j1)))*ope(496)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(m2),u(j2),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(j2),u(m4),u(j1)))*ope(497)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(j2),u(j2,m2),u(m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(m3),u(j2,m4),u(j2),u(j1)))*ope(498)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(j2),u(m2),u(j2,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2),u(j2,m3),u(m4),u(j2),u(j1)))*ope(499)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1),u(j2),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,m1),u(j2,m2),u(m3),u(m4),u(j2),u(j1)))*ope(500)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(m2),u(j1),u(j2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(j1,m2),u(j2),u(m3),u(m4)))*ope(501)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(m2),u(j1),u(m3),u(j2,m4))
 +I*tr(fp(j1,j2),u(j1,m1),u(m2),u(j2),u(m3),u(m4)))*ope(502)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(j1),u(j2,m2),u(m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(m2),u(j1,m3),u(j2),u(m4)))*ope(503)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(j1),u(m2),u(j2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(j1,m2),u(m3),u(j2),u(m4)))*ope(504)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(m1),u(j1),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,j2),u(j1,m1),u(m2),u(m3),u(j2),u(m4)))*ope(505)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(j1),u(m1),u(j2,m2),u(m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(m2),u(j1,m3),u(m4),u(j2)))*ope(506)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(j1),u(m1),u(m2),u(j2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),u(j1,m2),u(m3),u(m4),u(j2)))*ope(507)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),u(j1),u(m1),u(m2),u(m3),u(j2,m4))
 +I*tr(fp(j1,j2),u(j1,m1),u(m2),u(m3),u(m4),u(j2)))*ope(508)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j2),u(j1),u(j2),u(m3),u(m4))-tr(fm(m1,m2),u(m3),u(m4),u(j1),u(j2),u(j1),u(j2)))*ope(509)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j1),u(j2),u(m3),u(j2),u(m4))-tr(fm(m1,m2),u(m3),u(j1),u(m4),u(j1),u(j2),u(j2)))*ope(510)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1),u(j1),u(j2),u(j2),u(m3),u(m4))-tr(fm(m1,m2),u(m3),u(m4),u(j1),u(j1),u(j2),u(j2)))*ope(511)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(m2),u(j1),u(j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j2),u(j1),u(m4),u(j2)))*ope(512)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j2),u(m2),u(j1),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j1),u(m4),u(j2),u(j2)))*ope(513)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j2),u(j1),u(m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j1),u(j2),u(j2)))*ope(514)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j1),u(m2),u(m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),u(m3),u(m4),u(j1),u(j2)))*ope(515)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j1),u(m2),u(j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j2),u(m4),u(j1),u(j2)))*ope(516)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),u(j1),u(j2),u(m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j2),u(j1),u(j2)))*ope(517)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),u(m3),u(j2),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),u(j2),u(m3),u(m4),u(j1)))*ope(518)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),u(j2),u(m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),u(m3),u(j2),u(m4),u(j1)))*ope(519)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),u(j2),u(j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j2),u(j2),u(m4),u(j1)))*ope(520)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2),u(m2),u(m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),u(m3),u(m4),u(j2),u(j1)))*ope(521)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2),u(m2),u(j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j2),u(m4),u(j2),u(j1)))*ope(522)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2),u(j2),u(m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j2),u(j2),u(j1)))*ope(523)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),u(m1),u(m2),u(j2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),u(j1),u(m3),u(m4),u(j2)))*ope(524)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),u(m1),u(j2),u(m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),u(m3),u(j1),u(m4),u(j2)))*ope(525)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),u(j2),u(m1),u(m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),u(m3),u(m4),u(j1),u(j2)))*ope(526)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),fp(j1,j1,j2,j2,m3),u(m4))-tr(fp(m1,m2),u(m3),fp(j1,j1,j2,j2,m4)))*ope(527)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j1,j2,j2,m2,m3),u(m4))
 +tr(fp(j1,m1),u(m2),fp(j1,j2,j2,m3,m4)))*ope(528)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),fm(j1,j1,j2,j2,m3),u(m4))-tr(fm(m1,m2),u(m3),fm(j1,j1,j2,j2,m4)))*ope(529)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j1,j2,j2,m2,m3),u(m4))
 +tr(fm(j1,m1),u(m2),fm(j1,j2,j2,m3,m4)))*ope(530)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j1,m2,m3),u(j2,m4))-I*tr(fm(j1,m1),u(j2,m2),fp(j1,m3,m4),u(j2)))*ope(531)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),fp(j2,m2,m3),u(j2,m4))-I*tr(fm(j1,m1),u(j2,m2),fp(j2,m3,m4),u(j1)))*ope(532)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2,m3),u(j1),u(j2,m4))-I*tr(fm(j1,m1),u(j2,m2),u(j1),fp(j2,m3,m4)))*ope(533)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j1,m3),u(j2,m4))
 +I*tr(fm(j1,m1),u(j2,m2),u(j1,m3),fp(j2,m4)))*ope(534)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),u(j2,m3),u(j2,m4))
 +I*tr(fm(j1,m1),u(j2,m2),u(j2,m3),fp(j1,m4)))*ope(535)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2,j1,m1),u(j2),fp(m2,m3),u(m4))-I*tr(fm(j1,j2,j1,m1),u(m2),fp(m3,m4),u(j2)))*ope(536)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2,j1,m1),fp(m2,m3),u(j2),u(m4))-I*tr(fm(j1,j2,j1,m1),u(m2),u(j2),fp(m3,m4)))*ope(537)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2,j1,m1),fp(j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,j2,j1,m1),u(m2),u(m3),fp(j2,m4)))*ope(538)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j1,m1,m2),fp(j2,m3),u(j2),u(m4))
 +I*tr(fm(j1,j1,m1,m2),u(m3),u(j2),fp(j2,m4)))*ope(539)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j1,j2,m1),u(j2),fp(m2,m3),u(m4))-I*tr(fm(j1,j1,j2,m1),u(m2),fp(m3,m4),u(j2)))*ope(540)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j1,j2,m1),fp(m2,m3),u(j2),u(m4))-I*tr(fm(j1,j1,j2,m1),u(m2),u(j2),fp(m3,m4)))*ope(541)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j1,j2,m1),fp(j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,j1,j2,m1),u(m2),u(m3),fp(j2,m4)))*ope(542)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j1,j2,j1,m3),u(j2),u(m4))
 +I*tr(fm(m1,m2),u(m3),u(j1),fp(j2,j1,j2,m4)))*ope(543)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j1,j1,j2,m3),u(j2),u(m4))
 +I*tr(fm(m1,m2),u(m3),u(j1),fp(j2,j2,j1,m4)))*ope(544)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j1,j2,m2,m3),u(m4))-I*tr(fm(j1,m1),u(m2),fp(j1,j2,m3,m4),u(j2)))*ope(545)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(m2,m3),u(j1,j2,m4))-I*tr(fm(j1,m1),u(j1,j2,m2),fp(m3,m4),u(j2)))*ope(546)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),fp(j2,j2,m2,m3),u(m4))-I*tr(fm(j1,m1),u(m2),fp(j2,j2,m3,m4),u(j1)))*ope(547)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,j2,m2,m3),u(j1),u(m4))-I*tr(fm(j1,m1),u(m2),u(j1),fp(j2,j2,m3,m4)))*ope(548)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,j2,j1,m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),fp(j2,j2,j1,m4)))*ope(549)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2,m2,m3),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),fp(j1,j2,m3,m4)))*ope(550)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2,j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),fp(j1,j2,j2,m4)))*ope(551)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j1,j2,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j1,j2,m3),fp(j2,m4)))*ope(552)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(m3),u(j1,j2,m4))
 +I*tr(fm(j1,m1),u(j1,j2,m2),u(m3),fp(j2,m4)))*ope(553)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(m2),fp(j1,j2,m3),u(j2),u(m4))-tr(fp(j1,m1),u(m2),u(j2),fp(j1,j2,m3),u(m4)))*ope(554)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2),fp(j1,m2,m3),u(j2),u(m4))
 +tr(fp(j1,m1),u(m2),u(j2),fp(j1,m3,m4),u(j2)))*ope(555)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),fp(j2,m2),u(j2,m3),u(m4))
 +tr(fp(j1,m1),u(j2),fp(j2,m2),u(m3),u(j1,m4)))*ope(556)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j2),fp(j1,m2),u(m3),u(j2,m4))
 +tr(fp(j1,m1),u(j2),fp(j1,m2),u(j2,m3),u(m4)))*ope(557)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),u(j2,m2),fp(j2,m3),u(m4))-tr(fp(j1,m1),u(m2),fp(j2,m3),u(j2,m4),u(j1)))*ope(558)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),u(m2),fp(j2,m3),u(j2,m4))-tr(fp(j1,m1),u(m2),u(j2),fp(j2,m3),u(j1,m4)))*ope(559)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),fp(j2,m2,m3),u(j2),u(m4))
 +tr(fp(j1,m1),u(m2),u(j2),fp(j2,m3,m4),u(j1)))*ope(560)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),fp(j2,j2,m2),u(m3),u(m4))-tr(fp(j1,m1),u(m2),u(m3),fp(j2,j2,m4),u(j1)))*ope(561)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1),fp(j2,m2),u(m3),u(j2,m4))
 +tr(fp(j1,m1),u(j2),fp(j2,m2),u(j1,m3),u(m4)))*ope(562)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2,m3),u(j1),u(j2),u(m4))
 +tr(fp(j1,m1),u(m2),u(j2),u(j1),fp(j2,m3,m4)))*ope(563)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j1,m2,m3),u(j2),u(j2),u(m4))
 +tr(fp(j1,m1),u(m2),u(j2),u(j2),fp(j1,m3,m4)))*ope(564)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j1,j2,m2),u(j2),u(m3),u(m4))-tr(fp(j1,m1),u(m2),u(m3),u(j2),fp(j1,j2,m4)))*ope(565)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(m3),u(j1),u(j2,m4))
 +tr(fp(j1,m1),fp(j2,m2),u(j1,m3),u(j2),u(m4)))*ope(566)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(j2),u(j1,m3),u(m4))
 +tr(fp(j1,m1),fp(j2,m2),u(m3),u(j2,m4),u(j1)))*ope(567)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(j2),u(m3),u(j1,m4))
 +tr(fp(j1,m1),fp(j2,m2),u(j2,m3),u(m4),u(j1)))*ope(568)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(j1),u(j2,m3),u(m4))
 +tr(fp(j1,m1),fp(j2,m2),u(m3),u(j1,m4),u(j2)))*ope(569)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j2,m2),u(j1),u(m3),u(j2,m4))
 +tr(fp(j1,m1),fp(j2,m2),u(j1,m3),u(m4),u(j2)))*ope(570)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),fp(j1,m2),u(j2),u(m3),u(j2,m4))
 +tr(fp(j1,m1),fp(j1,m2),u(j2,m3),u(m4),u(j2)))*ope(571)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),u(j1),fp(m2,m3),u(j2,m4))
 +tr(fp(j1,j2),u(j1,m1),fp(m2,m3),u(j2),u(m4)))*ope(572)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),u(m2),fp(j1,m3),u(j2,m4))-tr(fp(j1,j2),u(j1,m1),fp(j2,m2),u(m3),u(m4)))*ope(573)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),fp(j1,m2),u(j2,m3),u(m4))-tr(fp(j1,j2),u(m1),u(j1,m2),fp(j2,m3),u(m4)))*ope(574)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2),u(j1,m3),u(j2),u(m4))
 +tr(fp(j1,j2),u(m1),u(j1),u(j2,m2),fp(m3,m4)))*ope(575)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),fp(j1,m2,m3),u(j2),u(m4))
 +tr(fp(j1,j2),u(m1),u(j1),fp(j2,m2,m3),u(m4)))*ope(576)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),fp(j1,j2,m2),u(m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(m2),fp(j1,j2,m3),u(m4)))*ope(577)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(m1),fp(j1,m2),u(m3),u(j2,m4))-tr(fp(j1,j2),u(j1,m1),u(m2),fp(j2,m3),u(m4)))*ope(578)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j1),u(j2,m1),fp(m2,m3),u(m4))
 +tr(fp(j1,j2),u(m1),fp(m2,m3),u(j1,m4),u(j2)))*ope(579)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2),u(j1,m3),u(m4),u(j2))
 +tr(fp(j1,j2),u(j1),u(m1),u(j2,m2),fp(m3,m4)))*ope(580)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j1),fp(j2,m1,m2),u(m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(m2),fp(j1,m3,m4),u(j2)))*ope(581)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),u(j1),fp(m1,m2),u(m3),u(j2,m4))
 +tr(fp(j1,j2),u(j1,m1),u(m2),fp(m3,m4),u(j2)))*ope(582)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,m1,m2),u(m3),u(j2),u(m4))
 +tr(fp(j1,j2),u(m1),u(j1),u(m2),fp(j2,m3,m4)))*ope(583)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,m1,m2),u(j2),u(m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(m2),u(j1),fp(j2,m3,m4)))*ope(584)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,j2,m1),u(m2),u(m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(m2),u(m3),fp(j1,j2,m4)))*ope(585)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2),u(j1),u(j2,m3),u(m4))
 +tr(fp(j1,j2),u(m1),u(j1,m2),u(j2),fp(m3,m4)))*ope(586)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(m1,m2),u(j1),u(m3),u(j2,m4))
 +tr(fp(j1,j2),u(j1,m1),u(m2),u(j2),fp(m3,m4)))*ope(587)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,m1),u(m2),u(j2,m3),u(m4))-tr(fp(j1,j2),u(m1),u(j1,m2),u(m3),fp(j2,m4)))*ope(588)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j2),fp(j1,m1),u(m2),u(m3),u(j2,m4))-tr(fp(j1,j2),u(j1,m1),u(m2),u(m3),fp(j2,m4)))*ope(589)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2),fm(j1,j2,m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),fm(j1,j2,m3),u(m4)))*ope(590)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),fm(j1,m2,m3),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),fm(j1,m3,m4),u(j2)))*ope(591)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fm(j2,m2),u(j2,m3),u(m4))
 +tr(fm(j1,m1),u(j2),fm(j2,m2),u(m3),u(j1,m4)))*ope(592)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),fm(j1,m2),u(m3),u(j2,m4))
 +tr(fm(j1,m1),u(j2),fm(j1,m2),u(j2,m3),u(m4)))*ope(593)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(j2,m2),fm(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fm(j2,m3),u(j2,m4),u(j1)))*ope(594)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),u(m2),fm(j2,m3),u(j2,m4))-tr(fm(j1,m1),u(m2),u(j2),fm(j2,m3),u(j1,m4)))*ope(595)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fm(j2,m2,m3),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),fm(j2,m3,m4),u(j1)))*ope(596)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fm(j2,j2,m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),fm(j2,j2,m4),u(j1)))*ope(597)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fm(j2,m2),u(m3),u(j2,m4))
 +tr(fm(j1,m1),u(j2),fm(j2,m2),u(j1,m3),u(m4)))*ope(598)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2,m3),u(j1),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),u(j1),fm(j2,m3,m4)))*ope(599)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j1,m2,m3),u(j2),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),u(j2),fm(j1,m3,m4)))*ope(600)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j1,j2,m2),u(j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),u(j2),fm(j1,j2,m4)))*ope(601)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(m3),u(j1),u(j2,m4))
 +tr(fm(j1,m1),fm(j2,m2),u(j1,m3),u(j2),u(m4)))*ope(602)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(j2),u(j1,m3),u(m4))
 +tr(fm(j1,m1),fm(j2,m2),u(m3),u(j2,m4),u(j1)))*ope(603)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(j2),u(m3),u(j1,m4))
 +tr(fm(j1,m1),fm(j2,m2),u(j2,m3),u(m4),u(j1)))*ope(604)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(j1),u(j2,m3),u(m4))
 +tr(fm(j1,m1),fm(j2,m2),u(m3),u(j1,m4),u(j2)))*ope(605)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j2,m2),u(j1),u(m3),u(j2,m4))
 +tr(fm(j1,m1),fm(j2,m2),u(j1,m3),u(m4),u(j2)))*ope(606)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fm(j1,m2),u(j2),u(m3),u(j2,m4))
 +tr(fm(j1,m1),fm(j1,m2),u(j2,m3),u(m4),u(j2)))*ope(607)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),u(j1),fm(m2,m3),u(j2,m4))
 +tr(fm(j1,j2),u(j1,m1),fm(m2,m3),u(j2),u(m4)))*ope(608)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),u(m2),fm(j1,m3),u(j2,m4))-tr(fm(j1,j2),u(j1,m1),fm(j2,m2),u(m3),u(m4)))*ope(609)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),fm(j1,m2),u(j2,m3),u(m4))-tr(fm(j1,j2),u(m1),u(j1,m2),fm(j2,m3),u(m4)))*ope(610)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1,m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),u(j2,m2),fm(m3,m4)))*ope(611)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),fm(j1,m2,m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),fm(j2,m2,m3),u(m4)))*ope(612)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),fm(j1,j2,m2),u(m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(m2),fm(j1,j2,m3),u(m4)))*ope(613)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(m1),fm(j1,m2),u(m3),u(j2,m4))-tr(fm(j1,j2),u(j1,m1),u(m2),fm(j2,m3),u(m4)))*ope(614)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),u(j2,m1),fm(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fm(m2,m3),u(j1,m4),u(j2)))*ope(615)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1,m3),u(m4),u(j2))
 +tr(fm(j1,j2),u(j1),u(m1),u(j2,m2),fm(m3,m4)))*ope(616)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),fm(j2,m1,m2),u(m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(m2),fm(j1,m3,m4),u(j2)))*ope(617)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),fm(m1,m2),u(m3),u(j2,m4))
 +tr(fm(j1,j2),u(j1,m1),u(m2),fm(m3,m4),u(j2)))*ope(618)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1,m2),u(m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),u(m2),fm(j2,m3,m4)))*ope(619)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1,m2),u(j2),u(m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(m2),u(j1),fm(j2,m3,m4)))*ope(620)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,j2,m1),u(m2),u(m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(m2),u(m3),fm(j1,j2,m4)))*ope(621)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1),u(j2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1,m2),u(j2),fm(m3,m4)))*ope(622)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1),u(m3),u(j2,m4))
 +tr(fm(j1,j2),u(j1,m1),u(m2),u(j2),fm(m3,m4)))*ope(623)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),u(m2),u(j2,m3),u(m4))-tr(fm(j1,j2),u(m1),u(j1,m2),u(m3),fm(j2,m4)))*ope(624)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),u(m2),u(m3),u(j2,m4))-tr(fm(j1,j2),u(j1,m1),u(m2),u(m3),fm(j2,m4)))*ope(625)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1),fp(j1,m3),u(j2),u(j2),u(m4))
 +I*tr(fm(m1,m2),u(m3),u(j1),u(j1),fp(j2,m4),u(j2)))*ope(626)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1),fp(j1,j2),u(m3),u(j2),u(m4))-I*tr(fm(m1,m2),u(m3),u(j1),u(m4),fp(j1,j2),u(j2)))*ope(627)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1),fp(j1,j2),u(j2),u(m3),u(m4))-I*tr(fm(m1,m2),u(m3),u(m4),u(j1),fp(j1,j2),u(j2)))*ope(628)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j1,m3),u(j1),u(j2),u(j2),u(m4))
 +I*tr(fm(m1,m2),u(m3),u(j1),u(j1),u(j2),fp(j2,m4)))*ope(629)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j1,j2),u(j1),u(m3),u(j2),u(m4))-I*tr(fm(m1,m2),u(m3),u(j1),u(m4),u(j2),fp(j1,j2)))*ope(630)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fp(j1,j2),u(j1),u(j2),u(m3),u(m4))-I*tr(fm(m1,m2),u(m3),u(m4),u(j1),u(j2),fp(j1,j2)))*ope(631)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2),fp(j1,m3),u(j2),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(j2),fp(j1,m3),u(m4)))*ope(632)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2),fp(j1,j2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),fp(j1,j2),u(m4)))*ope(633)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2),fp(j1,j2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),fp(j1,j2),u(m4)))*ope(634)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),u(j2),fp(j1,m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),fp(j1,m4),u(j2),u(j2)))*ope(635)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),u(j1),fp(m2,m3),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),fp(m3,m4),u(j1),u(j2)))*ope(636)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),u(j1),fp(j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),fp(j2,m4),u(j1),u(j2)))*ope(637)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(m2,m3),u(j1),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),u(j1),fp(m3,m4),u(j2)))*ope(638)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j2,m2),u(m3),u(j1),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j1),u(m3),fp(j2,m4),u(j2)))*ope(639)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j2,m2),u(j1),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j1),fp(j2,m4),u(j2)))*ope(640)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j1,m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),fp(j1,m4),u(j2)))*ope(641)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),fp(j1,m4),u(j2)))*ope(642)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j2),fp(j1,j2),u(m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(m4),fp(j1,j2),u(j2)))*ope(643)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),u(m2),fp(j2,m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),fp(j2,m3),u(m4),u(j1)))*ope(644)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),u(j2),fp(m2,m3),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),fp(m3,m4),u(j2),u(j1)))*ope(645)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),u(j2),fp(j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),fp(j2,m4),u(j2),u(j1)))*ope(646)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),fp(m2,m3),u(j2),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),u(j2),fp(m3,m4),u(j1)))*ope(647)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),fp(j2,m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),fp(j2,m4),u(j1)))*ope(648)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1),fp(j2,m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),fp(j2,m4),u(j1)))*ope(649)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(m2,m3),u(j1),u(j2),u(j2),u(m4))-I*tr(fm(j1,m1),u(m2),u(j2),u(j2),u(j1),fp(m3,m4)))*ope(650)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(m3),u(j1),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(j1),u(m3),fp(j2,m4)))*ope(651)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j2),u(m3),u(j1),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j1),u(m3),u(j2),fp(j2,m4)))*ope(652)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j2),u(j1),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j1),u(j2),fp(j2,m4)))*ope(653)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j1),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),u(j1),fp(j2,m4)))*ope(654)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j2,m2),u(j1),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),u(j1),fp(j2,m4)))*ope(655)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),u(m3),u(j2),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(j2),u(m3),fp(j1,m4)))*ope(656)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),u(j2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),u(j2),fp(j1,m4)))*ope(657)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),u(j2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),u(j2),fp(j1,m4)))*ope(658)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),u(m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(j2),u(m3),u(m4),fp(j1,j2)))*ope(659)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),u(m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(j2),u(m4),fp(j1,j2)))*ope(660)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),u(j2),u(m2),u(m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j2),fp(j1,j2)))*ope(661)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1),fp(j1,m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(j1),u(m2),fp(j2,m3),u(m4)))*ope(662)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1),fp(j1,m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),u(j1),fp(j2,m3),u(m4)))*ope(663)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(m1),fp(j1,j2),u(m2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),u(m3),fp(j1,j2),u(m4)))*ope(664)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),u(m1),fp(j2,m2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),fp(j1,m3),u(m4),u(j2)))*ope(665)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),u(j2),fp(m1,m2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),fp(m3,m4),u(j1),u(j2)))*ope(666)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),fp(m1,m2),u(m3),u(j2),u(m4))-I*tr(fm(j1,j2),u(m1),u(j1),u(m2),fp(m3,m4),u(j2)))*ope(667)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),fp(m1,m2),u(j2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),u(j1),fp(m3,m4),u(j2)))*ope(668)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),u(j1),fp(j2,m1),u(m2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),u(m3),fp(j1,m4),u(j2)))*ope(669)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(m1,m2),u(j1),u(m3),u(j2),u(m4))-I*tr(fm(j1,j2),u(m1),u(j1),u(m2),u(j2),fp(m3,m4)))*ope(670)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(m1,m2),u(j1),u(j2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),u(j1),u(j2),fp(m3,m4)))*ope(671)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),u(m2),u(m3),u(j2),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(j1),u(m2),u(m3),fp(j2,m4)))*ope(672)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),u(m2),u(j2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),u(j1),u(m3),fp(j2,m4)))*ope(673)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),u(j2),u(m2),u(m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),u(m2),u(m3),u(j1),fp(j2,m4)))*ope(674)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,j2),u(m1),u(m2),u(m3),u(m4))-I*tr(fm(j1,j2),u(m1),u(m2),u(m3),u(m4),fp(j1,j2)))*ope(675)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),fp(j1,j2,m3,m4))
 +tr(fm(j1,m1),fp(j1,j2,m2,m3),fp(j2,m4)))*ope(676)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,m2),fp(j2,j2,m3,m4))
 +tr(fm(j1,m1),fp(j2,j2,m2,m3),fp(j1,m4)))*ope(677)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),fp(j1,m2),fp(j2,j2,m3),u(m4))-I*tr(fp(j1,m1),fp(j1,m2),u(m3),fp(j2,j2,m4)))*ope(678)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(m1,m2),u(j1),fp(j2,m3,m4))
 +I*tr(fp(j1,j2),fp(j1,m1,m2),u(j2),fp(m3,m4)))*ope(679)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1,m2),fp(j2,m3),u(m4))-I*tr(fp(j1,j2),u(m1),fp(j1,m2),fp(j2,m3,m4)))*ope(680)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,j2,m1),fp(m2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),fp(m2,m3),fp(j1,j2,m4)))*ope(681)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1),u(j2,m2),fp(m3,m4))-I*tr(fp(j1,j2),fp(m1,m2),u(j1,m3),fp(j2,m4)))*ope(682)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(m1,m2),fp(j1,j2,m3),u(m4))
 +I*tr(fp(j1,j2),u(m1),fp(j1,j2,m2),fp(m3,m4)))*ope(683)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1),fp(j2,m2,m3),u(m4))-I*tr(fp(j1,j2),u(m1),fp(j1,m2,m3),fp(j2,m4)))*ope(684)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j2),fp(j1,m1),fp(m2,m3),u(j2,m4))-I*tr(fp(j1,j2),u(j1,m1),fp(m2,m3),fp(j2,m4)))*ope(685)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,m2),fm(j2,j2,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),fm(j2,j2,m3),fp(j1,m4)))*ope(686)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),fm(j2,m2,m3),u(m4))-I*tr(fm(j1,m1),u(m2),fm(j2,m3,m4),fp(j1,j2)))*ope(687)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),fm(m2,m3),u(j2,m4))-I*tr(fm(j1,m1),u(j2,m2),fm(m3,m4),fp(j1,j2)))*ope(688)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j1,j2,m2),fp(j2,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2),fp(j2,m3),fm(j1,j2,m4)))*ope(689)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j2,m2),fp(j2,j1,m3),u(m4))-I*tr(fm(j1,m1),fm(j2,m2),u(m3),fp(j1,j2,m4)))*ope(690)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j2,m2),fp(j1,j2,m3),u(m4))-I*tr(fm(j1,m1),fm(j2,m2),u(m3),fp(j2,j1,m4)))*ope(691)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j2,m2),fp(j1,m3),u(j2,m4))-I*tr(fm(j1,m1),fm(j2,m2),u(j1,m3),fp(j2,m4)))*ope(692)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fm(j1,m2),fp(j2,j2,m3),u(m4))-I*tr(fm(j1,m1),fm(j1,m2),u(m3),fp(j2,j2,m4)))*ope(693)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(m1,m2),u(j1),fp(j2,m3,m4))
 +I*tr(fm(j1,j2),fp(j1,m1,m2),u(j2),fm(m3,m4)))*ope(694)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1,m2),fm(j2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),fm(j1,m2),fp(j2,m3,m4)))*ope(695)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(m1,m2),u(m3),fp(j1,j2,m4))
 +I*tr(fm(j1,j2),fp(j1,j2,m1),u(m2),fm(m3,m4)))*ope(696)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,j2,m1),fm(m2,m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),fm(m2,m3),fp(j1,j2,m4)))*ope(697)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(m1,m2),fm(j1,j2,m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),fm(j1,j2,m2),fp(m3,m4)))*ope(698)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(m1,m2),u(j1,m3),fp(j2,m4))-I*tr(fm(j1,j2),fp(j1,m1),u(j2,m2),fm(m3,m4)))*ope(699)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1,m2),u(m3),fp(j2,m4))-I*tr(fm(j1,j2),fp(j1,m1),u(m2),fm(j2,m3,m4)))*ope(700)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),fm(j2,m2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),fm(j1,m2,m3),fp(j2,m4)))*ope(701)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,m1),fm(m2,m3),u(j2,m4))-I*tr(fm(j1,j2),u(j1,m1),fm(m2,m3),fp(j2,m4)))*ope(702)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1,m2),fp(j2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),fp(j1,m2),fm(j2,m3,m4)))*ope(703)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,j2,m1),fp(m2,m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),fp(m2,m3),fm(j1,j2,m4)))*ope(704)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(m1,m2),fp(j1,j2,m3),u(m4))
 +I*tr(fm(j1,j2),u(m1),fp(j1,j2,m2),fm(m3,m4)))*ope(705)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1),fp(j2,m2,m3),u(m4))-I*tr(fm(j1,j2),u(m1),fp(j1,m2,m3),fm(j2,m4)))*ope(706)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1),fp(m2,m3),u(j2,m4))-I*tr(fm(j1,j2),u(j1,m1),fp(m2,m3),fm(j2,m4)))*ope(707)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),fp(j1,j2),u(j1),fp(j2,m3),u(m4))
 +tr(fm(m1,m2),u(m3),fp(j1,m4),u(j2),fp(j1,j2)))*ope(708)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),fp(j1,j2),fp(j1,j2),u(m3),u(m4))-tr(fm(m1,m2),u(m3),u(m4),fp(j1,j2),fp(j1,j2)))*ope(709)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j2),fp(j1,j2),fp(m2,m3),u(m4))
 +tr(fm(j1,m1),u(m2),fp(m3,m4),fp(j1,j2),u(j2)))*ope(710)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(j1),fp(j2,m2),fp(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j2,m3),fp(j2,m4),u(j1)))*ope(711)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),u(j2),fp(j1,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j1,m3),u(j2),fp(j2,m4)))*ope(712)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),u(j1),fp(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j2,m3),u(j1),fp(j2,m4)))*ope(713)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),fp(j1,m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),fp(j1,m3),fp(j2,m4)))*ope(714)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j2,m2),fp(j1,j2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),fp(j1,j2),fp(j2,m4)))*ope(715)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,m2),u(j2),fp(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j2,m3),u(j2),fp(j1,m4)))*ope(716)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,m2),fp(j2,m3),u(j2),u(m4))-tr(fm(j1,m1),u(m2),u(j2),fp(j2,m3),fp(j1,m4)))*ope(717)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),u(m2),u(j2),fp(m3,m4))
 +tr(fm(j1,m1),fp(m2,m3),u(j2),u(m4),fp(j1,j2)))*ope(718)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),u(m2),fp(j2,m3),u(m4))-tr(fm(j1,m1),u(m2),fp(j2,m3),u(m4),fp(j1,j2)))*ope(719)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),u(j2),u(m2),fp(m3,m4))
 +tr(fm(j1,m1),fp(m2,m3),u(m4),u(j2),fp(j1,j2)))*ope(720)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),u(j2),fp(m2,m3),u(m4))
 +tr(fm(j1,m1),u(m2),fp(m3,m4),u(j2),fp(j1,j2)))*ope(721)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),fp(m2,m3),u(j2),u(m4))
 +tr(fm(j1,m1),u(m2),u(j2),fp(m3,m4),fp(j1,j2)))*ope(722)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),fp(j1,j2),fp(j2,m2),u(m3),u(m4))-tr(fm(j1,m1),u(m2),u(m3),fp(j2,m4),fp(j1,j2)))*ope(723)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),u(j1),fp(j2,m1),fp(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fp(m2,m3),fp(j1,m4),u(j2)))*ope(724)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(m1,m2),u(j1),fp(j2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fp(j1,m2),u(j2),fp(m3,m4)))*ope(725)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(m1,m2),fp(j1,j2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),fp(j1,j2),fp(m3,m4)))*ope(726)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,m1),u(m2),fp(j2,m3),u(m4))-tr(fm(j1,j2),u(m1),fp(j1,m2),u(m3),fp(j2,m4)))*ope(727)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,m1),u(j2),fp(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fp(m2,m3),u(j1),fp(j2,m4)))*ope(728)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,m1),fp(m2,m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),fp(m2,m3),fp(j2,m4)))*ope(729)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,m1),fp(j2,m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),fp(j1,m3),fp(j2,m4)))*ope(730)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,j2),u(m1),u(m2),fp(m3,m4))-tr(fm(j1,j2),fp(m1,m2),u(m3),u(m4),fp(j1,j2)))*ope(731)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,j2),u(m1),fp(m2,m3),u(m4))-tr(fm(j1,j2),u(m1),fp(m2,m3),u(m4),fp(j1,j2)))*ope(732)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fp(j1,j2),fp(m1,m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),fp(m3,m4),fp(j1,j2)))*ope(733)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(m1,m2),u(j1),fm(j2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fm(j1,m2),u(j2),fm(m3,m4)))*ope(734)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),u(m2),fm(j2,m3),u(m4))-tr(fm(j1,j2),u(m1),fm(j1,m2),u(m3),fm(j2,m4)))*ope(735)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),u(j2),fm(m2,m3),u(m4))
 +tr(fm(j1,j2),u(m1),fm(m2,m3),u(j1),fm(j2,m4)))*ope(736)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),fm(m2,m3),u(j2),u(m4))
 +tr(fm(j1,j2),u(m1),u(j1),fm(m2,m3),fm(j2,m4)))*ope(737)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,m1),fm(j2,m2),u(m3),u(m4))-tr(fm(j1,j2),u(m1),u(m2),fm(j1,m3),fm(j2,m4)))*ope(738)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,j2),fm(j1,j2),fm(m1,m2),u(m3),u(m4))-tr(fm(j1,j2),fm(j1,j2),u(m1),u(m2),fm(m3,m4)))*ope(739)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(j1,j2),fp(j2,m2),fp(m3,m4))-I*tr(fm(j1,m1),fp(m2,m3),fp(j2,m4),fp(j1,j2)))*ope(740)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fp(j1,j2),fp(m1,m2),fp(m3,m4))-I*tr(fm(j1,j2),fp(m1,m2),fp(m3,m4),fp(j1,j2)))*ope(741)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,m1),fm(j2,m2),fp(m3,m4))-I*tr(fm(j1,j2),fp(m1,m2),fm(j1,m3),fm(j2,m4)))*ope(742)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,j2),fm(j1,j2),fm(m1,m2),fp(m3,m4))-I*tr(fm(j1,j2),fm(j1,j2),fp(m1,m2),fm(m3,m4)))*ope(743)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(m1,m2))*tr(fp(m3,m4))*tr(u(j1),u(j1)))*ope(744)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(fp(j1,m1,m2))*tr(u(j1),u(m3),u(m4)))*ope(745)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(m1))*tr(fp(j1,m2))*tr(u(j1),u(m3),u(m4)))*ope(746)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(m1,m2),u(j1,m3))*tr(u(j1),u(m4)))*ope(747)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1))*tr(fm(m1,m2),u(m3))*tr(u(j1),u(m4)))*ope(748)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1))*tr(fm(j1,m2),u(m3))*tr(u(j1),u(m4)))*ope(749)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1))*tr(fm(m2,m3),u(m4))*tr(u(j1),u(j1)))*ope(750)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(m1,m2))*tr(u(j1),u(j1),u(m3),u(m4)))*ope(751)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(j1,m1),u(m2))*tr(u(j1),u(m3),u(m4)))*ope(752)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(chim,u(j1))*tr(u(j1),u(m3),u(m4)))*ope(753)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(fm(m1,m2),u(m3))*tr(u(j1),u(j1),u(m4)))*ope(754)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(u(j1),u(j1))*tr(fp(m1,m2),u(m3),u(m4)))*ope(755)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(u(j1),u(m1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(756)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(u(j1),u(m1))*tr(fm(m2,m3),u(j1),u(m4))
 +tr(chip)*tr(u(j1),u(m1))*tr(fm(m2,m3),u(m4),u(j1)))*ope(757)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(u(j1),u(j1))*tr(chim,u(m3),u(m4)))*ope(758)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(u(j1),u(m3))*tr(chim,u(j1),u(m4))-tr(fp(m1,m2))*tr(u(j1),u(m3))*tr(chim,u(m4),u(j1)))*ope(759)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1))*tr(fm(m1,m2),u(m3))*tr(u(j1),u(m4)))*ope(760)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fm(j1,m2),u(m3))*tr(u(j1),u(m4)))*ope(761)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fm(m2,m3),u(m4))*tr(u(j1),u(j1)))*ope(762)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(m1,m2))*tr(fp(j1,j1,m3,m4)))*ope(763)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1,m1))*tr(fp(j1,m2))*tr(fp(m3,m4)))*ope(764)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1))*tr(fp(j1,m1))*tr(fp(m2,m3),u(m4)))*ope(765)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(fp(m1,m2))*tr(fp(j1,m3),u(j1,m4)))*ope(766)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(fp(j1,m1,m2))*tr(fp(j1,m3),u(m4)))*ope(767)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1))*tr(fp(m1,m2))*tr(fp(j1,m3),u(m4)))*ope(768)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1))*tr(fp(j1,m2))*tr(fp(j1,m3),u(m4)))*ope(769)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fp(m3,m4))*tr(chip,u(j1,j1)))*ope(770)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fp(j1,j1,m3))*tr(chip,u(m4)))*ope(771)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(fp(j1,m3,m4))*tr(chip,u(j1)))*ope(772)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(j1,m1))*tr(fp(m2,m3),u(j1),u(m4))
 +I*tr(chim)*tr(fp(j1,m1))*tr(fp(m2,m3),u(m4),u(j1)))*ope(773)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(m1,m2))*tr(fp(j1,m3),u(j1),u(m4))
 +I*tr(chim)*tr(fp(m1,m2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(774)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(fp(j1,m1))*tr(fm(j1,m2),u(m3),u(m4)))*ope(775)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(fp(m3,m4))*tr(chim,u(j1),u(j1)))*ope(776)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chim,fp(j1,m3))*tr(u(j1),u(m4)))*ope(777)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(m1,m2),fp(m3,m4))*tr(u(j1),u(j1)))*ope(778)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(m1,m2),fm(m3,m4))*tr(u(j1),u(j1)))*ope(779)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chim,fp(m3,m4))*tr(u(j1),u(j1)))*ope(780)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(j1,m1),u(j1))*tr(fp(m2,m3),u(m4)))*ope(781)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1))*tr(chim,u(j1))*tr(fp(m2,m3),u(m4)))*ope(782)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(j1,m1),u(m2))*tr(fp(j1,m3),u(m4)))*ope(783)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1))*tr(chim,u(m2))*tr(fp(j1,m3),u(m4)))*ope(784)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chim,u(j1))*tr(fp(j1,m3),u(m4)))*ope(785)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),u(j1))*tr(fm(m2,m3),u(m4)))*ope(786)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),u(m2))*tr(fm(j1,m3),u(m4)))*ope(787)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(fp(j1,m1))*tr(fm(j1,m2),fp(m3,m4)))*ope(788)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(fp(m1,m2))*tr(chim,u(m3),u(m4)))*ope(789)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(chip,u(m1))*tr(fm(m2,m3),u(m4)))*ope(790)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(fp(m1,m2))*tr(chim,fp(m3,m4)))*ope(791)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(fp(m3,m4))*tr(chim,chip))*ope(792)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(j1,j1,m1,m2),u(m3),u(m4)))*ope(793)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1,j1))*tr(fp(m1,m2),u(m3),u(m4)))*ope(794)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1,m1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(795)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,m1))*tr(fm(m2,m3),u(j1),u(m4))
 +tr(chip(j1,m1))*tr(fm(m2,m3),u(m4),u(j1)))*ope(796)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(chim(j1,m2),u(m3),u(m4)))*ope(797)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(chim(j1,j1),u(m3),u(m4)))*ope(798)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j1,m1,m2))*tr(chim,u(m3),u(m4)))*ope(799)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,m1),fm(m2,m3))*tr(u(j1),u(m4)))*ope(800)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fm(j1,j1,m2,m3),u(m4)))*ope(801)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,m1),u(j1))*tr(fm(m2,m3),u(m4)))*ope(802)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,j1),u(m1))*tr(fm(m2,m3),u(m4)))*ope(803)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1,j1,m1))*tr(fm(m2,m3),u(m4)))*ope(804)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,m1),u(m2))*tr(fm(j1,m3),u(m4)))*ope(805)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1))*tr(fp(m1,m2),u(j1),u(m3),u(m4))
 +I*tr(chip(j1))*tr(fp(m1,m2),u(m3),u(m4),u(j1)))*ope(806)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(m1))*tr(fp(j1,m2),u(j1),u(m3),u(m4))
 +I*tr(chip(m1))*tr(fp(j1,m2),u(m3),u(m4),u(j1)))*ope(807)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(fp(j1,m1),u(m2),u(j1,m3),u(m4)))*ope(808)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(fp(j1,m1),u(m2),u(m3),u(j1,m4))
 +I*tr(chip)*tr(fp(j1,m1),u(j1,m2),u(m3),u(m4)))*ope(809)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1))*tr(fp(j1,m1),u(m2),u(m3),u(m4)))*ope(810)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(m1,m2),u(j1),u(m3),u(j1,m4))-I*tr(chim)*tr(fm(m1,m2),u(j1,m3),u(m4),u(j1)))*ope(811)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1))*tr(fm(m1,m2),u(j1),u(m3),u(m4))-I*tr(chim(j1))*tr(fm(m1,m2),u(m3),u(m4),u(j1)))*ope(812)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1))*tr(fm(j1,m2),u(j1),u(m3),u(m4))-I*tr(chim(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j1)))*ope(813)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),u(m2),u(m3),u(j1,m4))-I*tr(chim)*tr(fm(j1,m1),u(j1,m2),u(m3),u(m4)))*ope(814)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1))*tr(chip,u(m2),u(m3),u(j1,m4))
 +I*tr(fp(j1,m1))*tr(chip,u(j1,m2),u(m3),u(m4)))*ope(815)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j1,m1))*tr(chip,u(m2),u(m3),u(m4)))*ope(816)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chip,u(j1),u(j1,m3),u(m4))
 +I*tr(fp(m1,m2))*tr(chip,u(m3),u(j1,m4),u(j1)))*ope(817)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chip,u(j1),u(m3),u(j1,m4))
 +I*tr(fp(m1,m2))*tr(chip,u(j1,m3),u(m4),u(j1)))*ope(818)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1,m2))*tr(chip,u(j1),u(m3),u(m4))
 +I*tr(fp(j1,m1,m2))*tr(chip,u(m3),u(m4),u(j1)))*ope(819)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1),fp(m1,m2))*tr(u(j1),u(m3),u(m4)))*ope(820)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1,m2))*tr(u(j1),u(m3),u(m4)))*ope(821)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1),fm(m2,m3))*tr(u(j1),u(j1),u(m4)))*ope(822)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1),u(j1))*tr(fp(m1,m2),u(m3),u(m4)))*ope(823)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1,j1))*tr(fp(m1,m2),u(m3),u(m4)))*ope(824)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1))*tr(fp(j1,m2),u(m3),u(j1,m4))
 +I*tr(chip,u(m1))*tr(fp(j1,m2),u(j1,m3),u(m4)))*ope(825)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(m1),u(j1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(826)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1),u(m1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(827)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1,m1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(828)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1,m1))*tr(fm(m2,m3),u(j1),u(m4))
 +I*tr(chim,u(j1,m1))*tr(fm(m2,m3),u(m4),u(j1)))*ope(829)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1))*tr(fm(m1,m2),u(m3),u(j1,m4))-I*tr(chim,u(j1))*tr(fm(m1,m2),u(j1,m3),u(m4)))*ope(830)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(m1),u(m2))*tr(fm(j1,m3),u(j1),u(m4))
 +I*tr(chim(m1),u(m2))*tr(fm(j1,m3),u(m4),u(j1)))*ope(831)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1))*tr(fm(j1,m2),u(m3),u(j1,m4))-I*tr(chim,u(m1))*tr(fm(j1,m2),u(j1,m3),u(m4)))*ope(832)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2))*tr(chip,u(m3),u(j1,m4))
 +I*tr(fp(j1,m1),u(m2))*tr(chip,u(j1,m3),u(m4)))*ope(833)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j1,m1),u(m2))*tr(chip,u(m3),u(m4)))*ope(834)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1,m2))*tr(chip,u(m3),u(m4)))*ope(835)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(m3))*tr(chip,u(j1),u(j1,m4))-I*tr(fp(m1,m2),u(m3))*tr(chip,u(j1,m4),u(j1)))*ope(836)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1,m2),u(m3))*tr(chip,u(j1),u(m4))-I*tr(fp(j1,m1,m2),u(m3))*tr(chip,u(m4),u(j1)))*ope(837)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1,m3))*tr(chip,u(j1),u(m4))-I*tr(fp(m1,m2),u(j1,m3))*tr(chip,u(m4),u(j1)))*ope(838)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chip,fp(j1,m2,m3),u(m4))-I*tr(u(j1),u(m1))*tr(chip,u(m2),fp(j1,m3,m4)))*ope(839)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chip,fp(m2,m3),u(j1,m4))-I*tr(u(j1),u(m1))*tr(chip,u(j1,m2),fp(m3,m4)))*ope(840)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j1,m1))*tr(chip,fp(m2,m3),u(m4))-I*tr(u(j1),u(j1,m1))*tr(chip,u(m2),fp(m3,m4)))*ope(841)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(m1),u(j1,m2))*tr(chip,fp(j1,m3),u(m4))
 +I*tr(u(m1),u(j1,m2))*tr(chip,u(m3),fp(j1,m4)))*ope(842)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1))*tr(chim,u(m3),u(j1,m4))-I*tr(fm(m1,m2),u(j1))*tr(chim,u(j1,m3),u(m4)))*ope(843)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2))*tr(chim,u(m3),u(j1,m4))-I*tr(fm(j1,m1),u(m2))*tr(chim,u(j1,m3),u(m4)))*ope(844)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(m3))*tr(chim,u(j1),u(j1,m4))
 +I*tr(fm(m1,m2),u(m3))*tr(chim,u(j1,m4),u(j1)))*ope(845)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1,m2),u(m3))*tr(chim,u(j1),u(m4))
 +I*tr(fm(j1,m1,m2),u(m3))*tr(chim,u(m4),u(j1)))*ope(846)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1,m3))*tr(chim,u(j1),u(m4))
 +I*tr(fm(m1,m2),u(j1,m3))*tr(chim,u(m4),u(j1)))*ope(847)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chim,fm(j1,m2,m3),u(m4))
 +I*tr(u(j1),u(m1))*tr(chim,u(m2),fm(j1,m3,m4)))*ope(848)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chim,fm(m2,m3),u(j1,m4))
 +I*tr(u(j1),u(m1))*tr(chim,u(j1,m2),fm(m3,m4)))*ope(849)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j1,m1))*tr(chim,fm(m2,m3),u(m4))
 +I*tr(u(j1),u(j1,m1))*tr(chim,u(m2),fm(m3,m4)))*ope(850)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(m1),u(j1,m2))*tr(chim,fm(j1,m3),u(m4))-I*tr(u(m1),u(j1,m2))*tr(chim,u(m3),fm(j1,m4)))*ope(851)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(m1,m2),u(j1),u(m3),u(j1),u(m4))
 +tr(chim)*tr(fp(m1,m2),u(m3),u(j1),u(m4),u(j1)))*ope(852)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(m1,m2),u(j1),u(j1),u(m3),u(m4))
 +tr(chim)*tr(fp(m1,m2),u(m3),u(m4),u(j1),u(j1)))*ope(853)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(j1,m1),u(m2),u(j1),u(m3),u(m4))
 +tr(chim)*tr(fp(j1,m1),u(m2),u(m3),u(j1),u(m4)))*ope(854)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(j1,m1),u(j1),u(m2),u(m3),u(m4))
 +tr(chim)*tr(fp(j1,m1),u(m2),u(m3),u(m4),u(j1)))*ope(855)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(fm(m1,m2),u(j1),u(j1),u(m3),u(m4))-tr(chip)*tr(fm(m1,m2),u(m3),u(m4),u(j1),u(j1)))*ope(856)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(fm(j1,m1),u(j1),u(m2),u(m3),u(m4))-tr(chip)*tr(fm(j1,m1),u(m2),u(m3),u(m4),u(j1)))*ope(857)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(chim,u(m2),u(j1),u(m3),u(m4))
 +tr(fp(j1,m1))*tr(chim,u(m2),u(m3),u(j1),u(m4)))*ope(858)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(chim,u(j1),u(m3),u(j1),u(m4))
 +tr(fp(m1,m2))*tr(chim,u(m3),u(j1),u(m4),u(j1)))*ope(859)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(chim,u(j1),u(m2),u(m3),u(m4))
 +tr(fp(j1,m1))*tr(chim,u(m2),u(m3),u(m4),u(j1)))*ope(860)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(chim,u(j1),u(j1),u(m3),u(m4))
 +tr(fp(m1,m2))*tr(chim,u(m3),u(m4),u(j1),u(j1)))*ope(861)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2))*tr(u(j1),u(j1),u(m3),u(m4)))*ope(862)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1))*tr(fp(m1,m2),u(j1),u(m3),u(m4))
 +tr(chim,u(j1))*tr(fp(m1,m2),u(m3),u(m4),u(j1)))*ope(863)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1))*tr(fp(j1,m2),u(j1),u(m3),u(m4))
 +tr(chim,u(m1))*tr(fp(j1,m2),u(m3),u(m4),u(j1)))*ope(864)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1))*tr(fp(j1,m1),u(m2),u(m3),u(m4)))*ope(865)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fm(m2,m3),u(j1),u(j1),u(m4))
 +tr(chip,u(m1))*tr(fm(m2,m3),u(m4),u(j1),u(j1)))*ope(866)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1))*tr(fm(m1,m2),u(j1),u(m3),u(m4))-tr(chip,u(j1))*tr(fm(m1,m2),u(m3),u(m4),u(j1)))*ope(867)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fm(j1,m2),u(j1),u(m3),u(m4))-tr(chip,u(m1))*tr(fm(j1,m2),u(m3),u(m4),u(j1)))*ope(868)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(j1))*tr(chip,u(j1),u(m3),u(m4))-tr(fm(m1,m2),u(j1))*tr(chip,u(m3),u(m4),u(j1)))*ope(869)
 + e_(m1,m2,m3,m4)*OP(tr(fm(j1,m1),u(m2))*tr(chip,u(j1),u(m3),u(m4))-tr(fm(j1,m1),u(m2))*tr(chip,u(m3),u(m4),u(j1)))*ope(870)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(chip,u(j1),u(j1),u(m4))
 +tr(fm(m1,m2),u(m3))*tr(chip,u(m4),u(j1),u(j1)))*ope(871)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(chip,u(j1),fm(m2,m3),u(m4))
 +tr(u(j1),u(m1))*tr(chip,u(m2),fm(m3,m4),u(j1)))*ope(872)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(chip,fm(m2,m3),u(j1),u(m4))
 +tr(u(j1),u(m1))*tr(chip,u(m2),u(j1),fm(m3,m4)))*ope(873)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1))*tr(chip,fm(m1,m2),u(m3),u(m4))-tr(u(j1),u(j1))*tr(chip,u(m1),u(m2),fm(m3,m4)))*ope(874)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(chip,fm(j1,m2),u(m3),u(m4))-tr(u(j1),u(m1))*tr(chip,u(m2),u(m3),fm(j1,m4)))*ope(875)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(j1))*tr(chim,u(m2),u(m3),u(m4)))*ope(876)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1))*tr(chim,u(m1),fp(m2,m3),u(m4)))*ope(877)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1),u(m2))*tr(chim,u(j1),u(m3),u(m4))
 +tr(fp(j1,m1),u(m2))*tr(chim,u(m3),u(m4),u(j1)))*ope(878)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(m3))*tr(chim,u(j1),u(j1),u(m4))-tr(fp(m1,m2),u(m3))*tr(chim,u(m4),u(j1),u(j1)))*ope(879)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(chim,u(j1),fp(m2,m3),u(m4))-tr(u(j1),u(m1))*tr(chim,u(m2),fp(m3,m4),u(j1)))*ope(880)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(chim,fp(m2,m3),u(j1),u(m4))-tr(u(j1),u(m1))*tr(chim,u(m2),u(j1),fp(m3,m4)))*ope(881)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(j1))*tr(chim,fp(m1,m2),u(m3),u(m4))
 +tr(u(j1),u(j1))*tr(chim,u(m1),u(m2),fp(m3,m4)))*ope(882)
 + e_(m1,m2,m3,m4)*OP(tr(u(j1),u(m1))*tr(chim,fp(j1,m2),u(m3),u(m4))
 +tr(u(j1),u(m1))*tr(chim,u(m2),u(m3),fp(j1,m4)))*ope(883)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(m2))*tr(u(j1),u(m3),u(m4))
 +tr(chip,u(m1),fm(j1,m2))*tr(u(j1),u(m3),u(m4)))*ope(884)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),u(m2))*tr(u(j1),u(m3),u(m4))-tr(chim,u(m1),fp(j1,m2))*tr(u(j1),u(m3),u(m4)))*ope(885)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(m3))*tr(u(j1),u(j1),u(m4))
 +tr(chip,u(m1),fm(m2,m3))*tr(u(j1),u(j1),u(m4)))*ope(886)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(m3))*tr(u(j1),u(j1),u(m4))-tr(chim,u(m1),fp(m2,m3))*tr(u(j1),u(j1),u(m4)))*ope(887)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(m1))*tr(fp(m2,m3),u(j1),u(m4))-tr(chim,u(m1),u(j1))*tr(fp(m2,m3),u(m4),u(j1)))*ope(888)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(j1))*tr(fp(m1,m2),u(m3),u(m4)))*ope(889)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),u(m2))*tr(fp(j1,m3),u(j1),u(m4))
 +tr(chim,u(m1),u(m2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(890)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(m1))*tr(fp(j1,m2),u(m3),u(m4))
 +tr(chim,u(m1),u(j1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(891)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1))*tr(fm(m2,m3),u(j1),u(m4))
 +tr(chip,u(m1),u(j1))*tr(fm(m2,m3),u(m4),u(j1)))*ope(892)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1))*tr(fm(j1,m2),u(m3),u(m4))-tr(chip,u(m1),u(j1))*tr(fm(j1,m2),u(m3),u(m4)))*ope(893)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(m1,m2),fp(j1,j1,m3,m4)))*ope(894)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1,m1))*tr(fp(j1,m2),fp(m3,m4)))*ope(895)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(m1,m2),fm(j1,j1,m3,m4)))*ope(896)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1,m1))*tr(fm(j1,m2),fm(m3,m4)))*ope(897)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chim(j1,j1),fp(m3,m4)))*ope(898)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chim,fp(j1,j1,m3,m4)))*ope(899)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,j1,m1,m2))*tr(chim,fp(m3,m4)))*ope(900)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(fp(j1,m1),fp(j1,m2,m3),u(m4))
 +tr(chip)*tr(fp(j1,m1),u(m2),fp(j1,m3,m4)))*ope(901)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1))*tr(fp(j1,m1),fp(m2,m3),u(m4))
 +tr(chip(j1))*tr(fp(j1,m1),u(m2),fp(m3,m4)))*ope(902)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1))*tr(fm(m1,m2),fp(j1,m3),u(m4))
 +tr(chim(j1))*tr(fm(m1,m2),u(m3),fp(j1,m4)))*ope(903)
 + e_(m1,m2,m3,m4)*OP(tr(chim(m1))*tr(fm(j1,m2),fp(j1,m3),u(m4))
 +tr(chim(m1))*tr(fm(j1,m2),u(m3),fp(j1,m4)))*ope(904)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fm(j1,m1),fp(j1,m2,m3),u(m4))-tr(chim)*tr(fm(j1,m1),u(m2),fp(j1,m3,m4)))*ope(905)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fm(j1,m1),fp(m2,m3),u(j1,m4))-tr(chim)*tr(fm(j1,m1),u(j1,m2),fp(m3,m4)))*ope(906)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1))*tr(fm(j1,m1),fp(m2,m3),u(m4))-tr(chim(j1))*tr(fm(j1,m1),u(m2),fp(m3,m4)))*ope(907)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(fm(j1,m1),fm(j1,m2,m3),u(m4))
 +tr(chip)*tr(fm(j1,m1),u(m2),fm(j1,m3,m4)))*ope(908)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1))*tr(fm(j1,m1),fm(m2,m3),u(m4))
 +tr(chip(j1))*tr(fm(j1,m1),u(m2),fm(m3,m4)))*ope(909)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(chip,fp(j1,m2,m3),u(m4))
 +tr(fp(j1,m1))*tr(chip,u(m2),fp(j1,m3,m4)))*ope(910)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(chip,fp(j1,j1,m3),u(m4))-tr(fp(m1,m2))*tr(chip,u(m3),fp(j1,j1,m4)))*ope(911)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j1,m1))*tr(chip,fp(m2,m3),u(m4))
 +tr(fp(j1,j1,m1))*tr(chip,u(m2),fp(m3,m4)))*ope(912)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(chip,fp(j1,m3),u(j1,m4))-tr(fp(m1,m2))*tr(chip,u(j1,m3),fp(j1,m4)))*ope(913)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1,m2))*tr(chip,fp(j1,m3),u(m4))-tr(fp(j1,m1,m2))*tr(chip,u(m3),fp(j1,m4)))*ope(914)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(chim,fm(j1,m2,m3),u(m4))-tr(fp(j1,m1))*tr(chim,u(m2),fm(j1,m3,m4)))*ope(915)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(chim,fm(j1,j1,m3),u(m4))
 +tr(fp(m1,m2))*tr(chim,u(m3),fm(j1,j1,m4)))*ope(916)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,j1,m1))*tr(chim,fm(m2,m3),u(m4))-tr(fp(j1,j1,m1))*tr(chim,u(m2),fm(m3,m4)))*ope(917)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(chim,fm(j1,m3),u(j1,m4))
 +tr(fp(m1,m2))*tr(chim,u(j1,m3),fm(j1,m4)))*ope(918)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1,m2))*tr(chim,fm(j1,m3),u(m4))
 +tr(fp(j1,m1,m2))*tr(chim,u(m3),fm(j1,m4)))*ope(919)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),fp(j1,m1))*tr(fp(m2,m3),u(m4)))*ope(920)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,j1,m1))*tr(fp(m2,m3),u(m4)))*ope(921)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2))*tr(fp(j1,m3),u(j1,m4)))*ope(922)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1),fp(j1,m2))*tr(fp(j1,m3),u(m4)))*ope(923)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),fp(m1,m2))*tr(fp(j1,m3),u(m4)))*ope(924)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1,m2))*tr(fp(j1,m3),u(m4)))*ope(925)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fp(j1,m2),fp(j1,m3,m4)))*ope(926)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),u(m1))*tr(fp(j1,m2),fp(m3,m4)))*ope(927)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1,m1))*tr(fp(j1,m2),fp(m3,m4)))*ope(928)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,j1,m1))*tr(fm(m2,m3),u(m4)))*ope(929)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2))*tr(fm(j1,m3),u(j1,m4)))*ope(930)
 + e_(m1,m2,m3,m4)*OP(tr(chip(m1),fm(j1,m2))*tr(fm(j1,m3),u(m4)))*ope(931)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),fm(m1,m2))*tr(fm(j1,m3),u(m4)))*ope(932)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1,m2))*tr(fm(j1,m3),u(m4)))*ope(933)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(fm(j1,m2),fm(j1,m3,m4)))*ope(934)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1),u(m1))*tr(fm(j1,m2),fm(m3,m4)))*ope(935)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1,m1))*tr(fm(j1,m2),fm(m3,m4)))*ope(936)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(j1,m1),u(j1),fp(m2,m3),u(m4))
 +I*tr(chim)*tr(fp(j1,m1),u(m2),fp(m3,m4),u(j1)))*ope(937)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(j1,m1),fp(m2,m3),u(j1),u(m4))
 +I*tr(chim)*tr(fp(j1,m1),u(m2),u(j1),fp(m3,m4)))*ope(938)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fp(j1,m1),fp(j1,m2),u(m3),u(m4)))*ope(939)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(fm(m1,m2),fp(j1,m3),u(j1),u(m4))
 +I*tr(chip)*tr(fm(m1,m2),u(m3),u(j1),fp(j1,m4)))*ope(940)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(fm(j1,m1),u(j1),fp(m2,m3),u(m4))-I*tr(chip)*tr(fm(j1,m1),u(m2),fp(m3,m4),u(j1)))*ope(941)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),u(j1),fm(m2,m3),u(m4))
 +I*tr(chim)*tr(fm(j1,m1),u(m2),fm(m3,m4),u(j1)))*ope(942)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(fm(j1,m1),fp(m2,m3),u(j1),u(m4))-I*tr(chip)*tr(fm(j1,m1),u(m2),u(j1),fp(m3,m4)))*ope(943)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(fm(j1,m1),fp(j1,m2),u(m3),u(m4))
 +I*tr(chip)*tr(fm(j1,m1),u(m2),u(m3),fp(j1,m4)))*ope(944)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),fm(m2,m3),u(j1),u(m4))
 +I*tr(chim)*tr(fm(j1,m1),u(m2),u(j1),fm(m3,m4)))*ope(945)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim)*tr(fm(j1,m1),fm(j1,m2),u(m3),u(m4)))*ope(946)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chip,u(j1),fm(j1,m3),u(m4))
 +I*tr(fp(m1,m2))*tr(chip,u(m3),fm(j1,m4),u(j1)))*ope(947)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1))*tr(chip,fm(m2,m3),u(j1),u(m4))-I*tr(fp(j1,m1))*tr(chip,u(m2),u(j1),fm(m3,m4)))*ope(948)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chip,fm(j1,m3),u(j1),u(m4))
 +I*tr(fp(m1,m2))*tr(chip,u(m3),u(j1),fm(j1,m4)))*ope(949)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1))*tr(chip,fm(j1,m2),u(m3),u(m4))
 +I*tr(fp(j1,m1))*tr(chip,u(m2),u(m3),fm(j1,m4)))*ope(950)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1))*tr(chim,u(j1),fp(m2,m3),u(m4))
 +I*tr(fp(j1,m1))*tr(chim,u(m2),fp(m3,m4),u(j1)))*ope(951)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chim,u(j1),fp(j1,m3),u(m4))-I*tr(fp(m1,m2))*tr(chim,u(m3),fp(j1,m4),u(j1)))*ope(952)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1))*tr(chim,fp(m2,m3),u(j1),u(m4))
 +I*tr(fp(j1,m1))*tr(chim,u(m2),u(j1),fp(m3,m4)))*ope(953)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chim,fp(j1,m3),u(j1),u(m4))-I*tr(fp(m1,m2))*tr(chim,u(m3),u(j1),fp(j1,m4)))*ope(954)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1))*tr(chim,fp(j1,m2),u(m3),u(m4))-I*tr(fp(j1,m1))*tr(chim,u(m2),u(m3),fp(j1,m4)))*ope(955)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1))*tr(fp(m2,m3),u(j1),u(m4))
 +I*tr(chim,fp(j1,m1))*tr(fp(m2,m3),u(m4),u(j1)))*ope(956)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2))*tr(fp(j1,m3),u(j1),u(m4))
 +I*tr(chim,fp(m1,m2))*tr(fp(j1,m3),u(m4),u(j1)))*ope(957)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1))*tr(fp(j1,m2),u(m3),u(m4)))*ope(958)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1))*tr(fp(j1,m1),fp(m2,m3),u(m4))
 +I*tr(chim,u(j1))*tr(fp(j1,m1),u(m2),fp(m3,m4)))*ope(959)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1))*tr(fm(m2,m3),u(j1),u(m4))
 +I*tr(chim,fm(j1,m1))*tr(fm(m2,m3),u(m4),u(j1)))*ope(960)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1))*tr(fm(m1,m2),fp(j1,m3),u(m4))
 +I*tr(chip,u(j1))*tr(fm(m1,m2),u(m3),fp(j1,m4)))*ope(961)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2))*tr(fm(j1,m3),u(j1),u(m4))
 +I*tr(chim,fm(m1,m2))*tr(fm(j1,m3),u(m4),u(j1)))*ope(962)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1))*tr(fm(j1,m2),u(m3),u(m4)))*ope(963)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1))*tr(fm(j1,m2),fp(j1,m3),u(m4))
 +I*tr(chip,u(m1))*tr(fm(j1,m2),u(m3),fp(j1,m4)))*ope(964)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1))*tr(fm(j1,m1),fp(m2,m3),u(m4))-I*tr(chip,u(j1))*tr(fm(j1,m1),u(m2),fp(m3,m4)))*ope(965)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1))*tr(fm(j1,m1),fm(m2,m3),u(m4))
 +I*tr(chim,u(j1))*tr(fm(j1,m1),u(m2),fm(m3,m4)))*ope(966)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),fp(m2,m3))*tr(chip,u(j1),u(m4))-I*tr(fm(j1,m1),fp(m2,m3))*tr(chip,u(m4),u(j1)))*ope(967)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1))*tr(chip,fp(m2,m3),u(m4))-I*tr(fm(j1,m1),u(j1))*tr(chip,u(m2),fp(m3,m4)))*ope(968)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1))*tr(chip,fp(j1,m3),u(m4))
 +I*tr(fm(m1,m2),u(j1))*tr(chip,u(m3),fp(j1,m4)))*ope(969)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2))*tr(chip,fp(j1,m3),u(m4))
 +I*tr(fm(j1,m1),u(m2))*tr(chip,u(m3),fp(j1,m4)))*ope(970)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1))*tr(chip,fm(m2,m3),u(m4))-I*tr(fp(j1,m1),u(j1))*tr(chip,u(m2),fm(m3,m4)))*ope(971)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(j1))*tr(chip,fm(m1,m2),fp(m3,m4))-I*tr(u(j1),u(j1))*tr(chip,fp(m1,m2),fm(m3,m4)))*ope(972)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1))*tr(chip,fm(j1,m3),u(m4))
 +I*tr(fp(m1,m2),u(j1))*tr(chip,u(m3),fm(j1,m4)))*ope(973)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2))*tr(chip,fm(j1,m3),u(m4))
 +I*tr(fp(j1,m1),u(m2))*tr(chip,u(m3),fm(j1,m4)))*ope(974)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chip,fm(j1,m2),fp(m3,m4))-I*tr(u(j1),u(m1))*tr(chip,fp(m2,m3),fm(j1,m4)))*ope(975)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),fp(m3,m4))*tr(chim,u(j1),u(j1)))*ope(976)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),fm(m3,m4))*tr(chim,u(j1),u(j1)))*ope(977)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(j1))*tr(chim,fp(m2,m3),u(m4))
 +I*tr(fp(j1,m1),u(j1))*tr(chim,u(m2),fp(m3,m4)))*ope(978)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2),u(j1))*tr(chim,fp(j1,m3),u(m4))-I*tr(fp(m1,m2),u(j1))*tr(chim,u(m3),fp(j1,m4)))*ope(979)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(j1,m1),u(m2))*tr(chim,fp(j1,m3),u(m4))-I*tr(fp(j1,m1),u(m2))*tr(chim,u(m3),fp(j1,m4)))*ope(980)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chim,fp(j1,m2),fp(m3,m4))
 +I*tr(u(j1),u(m1))*tr(chim,fp(m2,m3),fp(j1,m4)))*ope(981)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(j1))*tr(chim,fm(m2,m3),u(m4))
 +I*tr(fm(j1,m1),u(j1))*tr(chim,u(m2),fm(m3,m4)))*ope(982)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(m1,m2),u(j1))*tr(chim,fm(j1,m3),u(m4))-I*tr(fm(m1,m2),u(j1))*tr(chim,u(m3),fm(j1,m4)))*ope(983)
 + e_(m1,m2,m3,m4)*OP(I*tr(fm(j1,m1),u(m2))*tr(chim,fm(j1,m3),u(m4))-I*tr(fm(j1,m1),u(m2))*tr(chim,u(m3),fm(j1,m4)))*ope(984)
 + e_(m1,m2,m3,m4)*OP(I*tr(u(j1),u(m1))*tr(chim,fm(j1,m2),fm(m3,m4))
 +I*tr(u(j1),u(m1))*tr(chim,fm(m2,m3),fm(j1,m4)))*ope(985)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fp(j1,m1),fp(j1,m2),fp(m3,m4)))*ope(986)
 + e_(m1,m2,m3,m4)*OP(tr(chim)*tr(fm(j1,m1),fm(j1,m2),fp(m3,m4)))*ope(987)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(chip,fm(j1,m2),fp(m3,m4))
 +tr(fp(j1,m1))*tr(chip,fp(m2,m3),fm(j1,m4)))*ope(988)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(chim,fp(j1,m2),fp(m3,m4))-tr(fp(j1,m1))*tr(chim,fp(m2,m3),fp(j1,m4)))*ope(989)
 + e_(m1,m2,m3,m4)*OP(tr(fp(j1,m1))*tr(chim,fm(j1,m2),fm(m3,m4))-tr(fp(j1,m1))*tr(chim,fm(m2,m3),fm(j1,m4)))*ope(990)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1))*tr(fm(j1,m2),fp(m3,m4)))*ope(991)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(m1))*tr(chip,fp(m2,m3),u(m4))-I*tr(chip(m1))*tr(chip,u(m2),fp(m3,m4)))*ope(992)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chip,chip(m3),u(m4))
 +I*tr(fp(m1,m2))*tr(chip,u(m3),chip(m4)))*ope(993)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(m1))*tr(chim,fm(m2,m3),u(m4))
 +I*tr(chip(m1))*tr(chim,u(m2),fm(m3,m4)))*ope(994)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chim,chim(m3),u(m4))
 +I*tr(fp(m1,m2))*tr(chim,u(m3),chim(m4)))*ope(995)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip(m1))*tr(fm(m2,m3),u(m4)))*ope(996)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m4))*tr(chim(m1),fm(m2,m3)))*ope(997)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m3,m4))*tr(chim(m1),u(m2)))*ope(998)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(chip,fm(m1,m2),u(m3),u(m4))-tr(chip)*tr(chip,u(m1),u(m2),fm(m3,m4)))*ope(999)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(chim,u(m3),chip,u(m4)))*ope(1000)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(chim,u(m1),fp(m2,m3),u(m4)))*ope(1001)
 + e_(m1,m2,m3,m4)*OP(tr(chip)*tr(chim,fp(m1,m2),u(m3),u(m4))
 +tr(chip)*tr(chim,u(m1),u(m2),fp(m3,m4)))*ope(1002)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2))*tr(chim,chip,u(m3),u(m4))
 +tr(fp(m1,m2))*tr(chim,u(m3),u(m4),chip))*ope(1003)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip)*tr(fp(m1,m2),u(m3),u(m4)))*ope(1004)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2))*tr(chip,u(m3),u(m4)))*ope(1005)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1))*tr(chip,fp(m2,m3),u(m4))-tr(chim,u(m1))*tr(chip,u(m2),fp(m3,m4)))*ope(1006)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(chip,fm(m2,m3),u(m4))
 +tr(chip,u(m1))*tr(chip,u(m2),fm(m3,m4)))*ope(1007)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(chip,chip,u(m4)))*ope(1008)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2))*tr(chim,u(m3),u(m4)))*ope(1009)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1))*tr(chim,fp(m2,m3),u(m4))-tr(chip,u(m1))*tr(chim,u(m2),fp(m3,m4)))*ope(1010)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1))*tr(chim,fm(m2,m3),u(m4))
 +tr(chim,u(m1))*tr(chim,u(m2),fm(m3,m4)))*ope(1011)
 + e_(m1,m2,m3,m4)*OP(tr(fp(m1,m2),u(m3))*tr(chim,chip,u(m4))-tr(fp(m1,m2),u(m3))*tr(chim,u(m4),chip))*ope(1012)
 + e_(m1,m2,m3,m4)*OP(tr(fm(m1,m2),u(m3))*tr(chim,chim,u(m4)))*ope(1013)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(chip,fm(m1,m2),fp(m3,m4))-I*tr(chip)*tr(chip,fp(m1,m2),fm(m3,m4)))*ope(1014)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(chim,fp(m1,m2),fp(m3,m4)))*ope(1015)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip)*tr(chim,fm(m1,m2),fm(m3,m4)))*ope(1016)
 + e_(m1,m2,m3,m4)*OP(I*tr(fp(m1,m2))*tr(chim,chip,fp(m3,m4))
 +I*tr(fp(m1,m2))*tr(chim,fp(m3,m4),chip))*ope(1017)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip)*tr(fp(m1,m2),fp(m3,m4)))*ope(1018)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip)*tr(fm(m1,m2),fm(m3,m4)))*ope(1019)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2))*tr(chip,fp(m3,m4)))*ope(1020)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2))*tr(chip,fm(m3,m4)))*ope(1021)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,m1),u(j1),fm(m2,m3),u(m4))
 +tr(chip(j1,m1),u(m2),fm(m3,m4),u(j1)))*ope(1022)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,m1),fm(m2,m3),u(j1),u(m4))
 +tr(chip(j1,m1),u(m2),u(j1),fm(m3,m4)))*ope(1023)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,m1),fm(j1,m2),u(m3),u(m4))-tr(chip(j1,m1),u(m2),u(m3),fm(j1,m4)))*ope(1024)
 + e_(m1,m2,m3,m4)*OP(tr(chip(j1,j1),fm(m1,m2),u(m3),u(m4))-tr(chip(j1,j1),u(m1),u(m2),fm(m3,m4)))*ope(1025)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,j1,m1,m2),u(m3),u(m4))-tr(chip,u(m1),u(m2),fm(j1,j1,m3,m4)))*ope(1026)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(m3),u(j1,j1,m4))-tr(chip,u(j1,j1,m1),u(m2),fm(m3,m4)))*ope(1027)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1,m1),u(j1),fp(m2,m3),u(m4))-tr(chim(j1,m1),u(m2),fp(m3,m4),u(j1)))*ope(1028)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1,m1),fp(m2,m3),u(j1),u(m4))-tr(chim(j1,m1),u(m2),u(j1),fp(m3,m4)))*ope(1029)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1,m1),fp(j1,m2),u(m3),u(m4))
 +tr(chim(j1,m1),u(m2),u(m3),fp(j1,m4)))*ope(1030)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1,j1),u(m1),fp(m2,m3),u(m4)))*ope(1031)
 + e_(m1,m2,m3,m4)*OP(tr(chim(j1,j1),fp(m1,m2),u(m3),u(m4))
 +tr(chim(j1,j1),u(m1),u(m2),fp(m3,m4)))*ope(1032)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),fp(j1,j1,m2,m3),u(m4)))*ope(1033)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,j1,m1,m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),fp(j1,j1,m3,m4)))*ope(1034)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(m3),u(j1,j1,m4))
 +tr(chim,u(j1,j1,m1),u(m2),fp(m3,m4)))*ope(1035)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),u(j1),fp(m2,m3),u(j1,m4))
 +I*tr(chip,u(j1,m1),fp(m2,m3),u(j1),u(m4)))*ope(1036)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),u(m2),fp(j1,m3),u(j1,m4))-I*tr(chip,u(j1,m1),fp(j1,m2),u(m3),u(m4)))*ope(1037)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(j1,m2,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fp(j1,m2,m3),u(m4)))*ope(1038)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(j1,j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),fp(j1,j1,m3),u(m4)))*ope(1039)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(m2,m3),u(j1),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(j1),fp(m2,m3),u(m4)))*ope(1040)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(j1,m2),u(j1,m3),u(m4))-I*tr(chip,u(m1),u(j1,m2),fp(j1,m3),u(m4)))*ope(1041)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fp(j1,m2),u(m3),u(j1,m4))-I*tr(chip,u(j1,m1),u(m2),fp(j1,m3),u(m4)))*ope(1042)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fp(j1,m1,m2),u(m3),u(m4))
 +I*tr(chip,u(m1),u(m2),fp(j1,m3,m4),u(j1)))*ope(1043)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fp(m1,m2),u(j1,m3),u(m4))
 +I*tr(chip,u(m1),u(j1,m2),fp(m3,m4),u(j1)))*ope(1044)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fp(m1,m2),u(m3),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(m2),fp(m3,m4),u(j1)))*ope(1045)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1,m2),u(m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),u(m2),fp(j1,m3,m4)))*ope(1046)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1,m2),u(j1),u(m3),u(m4))
 +I*tr(chip,u(m1),u(m2),u(j1),fp(j1,m3,m4)))*ope(1047)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,j1,m1),u(m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),u(m3),fp(j1,j1,m4)))*ope(1048)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),u(j1,m2),fp(m3,m4)))*ope(1049)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(m3),u(j1),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(j1),u(m2),fp(m3,m4)))*ope(1050)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1),u(j1,m3),u(m4))
 +I*tr(chip,u(m1),u(j1,m2),u(j1),fp(m3,m4)))*ope(1051)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1),u(m3),u(j1,m4))
 +I*tr(chip,u(j1,m1),u(m2),u(j1),fp(m3,m4)))*ope(1052)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),u(j1,m3),fp(j1,m4)))*ope(1053)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(m2),u(j1,m3),u(m4))-I*tr(chip,u(m1),u(j1,m2),u(m3),fp(j1,m4)))*ope(1054)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(m2),u(m3),u(j1,m4))-I*tr(chip,u(j1,m1),u(m2),u(m3),fp(j1,m4)))*ope(1055)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(j1),fm(m2,m3),u(j1,m4))-I*tr(chim,u(j1,m1),fm(m2,m3),u(j1),u(m4)))*ope(1056)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),u(m2),fm(j1,m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),fm(j1,m2),u(m3),u(m4)))*ope(1057)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),fm(j1,m2,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fm(j1,m2,m3),u(m4)))*ope(1058)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),fm(j1,j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),fm(j1,j1,m3),u(m4)))*ope(1059)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),fm(j1,m2),u(j1,m3),u(m4))
 +I*tr(chim,u(m1),u(j1,m2),fm(j1,m3),u(m4)))*ope(1060)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(m1),fm(j1,m2),u(m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(m2),fm(j1,m3),u(m4)))*ope(1061)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(j1,m1,m2),u(m3),u(m4))-I*tr(chim,u(m1),u(m2),fm(j1,m3,m4),u(j1)))*ope(1062)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(m1,m2),u(j1,m3),u(m4))-I*tr(chim,u(m1),u(j1,m2),fm(m3,m4),u(j1)))*ope(1063)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(m1,m2),u(m3),u(j1,m4))-I*tr(chim,u(j1,m1),u(m2),fm(m3,m4),u(j1)))*ope(1064)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1,m2),u(m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),u(m2),fm(j1,m3,m4)))*ope(1065)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1,m2),u(j1),u(m3),u(m4))-I*tr(chim,u(m1),u(m2),u(j1),fm(j1,m3,m4)))*ope(1066)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,j1,m1),u(m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(m3),fm(j1,j1,m4)))*ope(1067)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),u(j1,m2),fm(m3,m4)))*ope(1068)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(m3),u(j1),u(j1,m4))-I*tr(chim,u(j1,m1),u(j1),u(m2),fm(m3,m4)))*ope(1069)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1),u(j1,m3),u(m4))-I*tr(chim,u(m1),u(j1,m2),u(j1),fm(m3,m4)))*ope(1070)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1),u(m3),u(j1,m4))-I*tr(chim,u(j1,m1),u(m2),u(j1),fm(m3,m4)))*ope(1071)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),u(j1,m3),fm(j1,m4)))*ope(1072)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(m2),u(j1,m3),u(m4))
 +I*tr(chim,u(m1),u(j1,m2),u(m3),fm(j1,m4)))*ope(1073)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(m2),u(m3),u(j1,m4))
 +I*tr(chim,u(j1,m1),u(m2),u(m3),fm(j1,m4)))*ope(1074)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),fm(m2,m3),u(j1),u(j1),u(m4))-tr(chip,u(m1),u(j1),u(j1),fm(m2,m3),u(m4)))*ope(1075)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),fm(j1,m2),u(m3),u(j1),u(m4))
 +tr(chip,u(m1),u(j1),u(m2),fm(j1,m3),u(m4)))*ope(1076)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(m1),fm(j1,m2),u(j1),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(j1),fm(j1,m3),u(m4)))*ope(1077)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(m1),fm(j1,m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),fm(j1,m3),u(m4),u(j1)))*ope(1078)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),u(j1),fm(m1,m2),u(m3),u(m4))-tr(chip,u(m1),u(m2),fm(m3,m4),u(j1),u(j1)))*ope(1079)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),fm(m1,m2),u(m3),u(j1),u(m4))-tr(chip,u(m1),u(j1),u(m2),fm(m3,m4),u(j1)))*ope(1080)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),fm(m1,m2),u(j1),u(m3),u(m4))-tr(chip,u(m1),u(m2),u(j1),fm(m3,m4),u(j1)))*ope(1081)
 + e_(m1,m2,m3,m4)*OP(tr(chip,u(j1),fm(j1,m1),u(m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(m3),fm(j1,m4),u(j1)))*ope(1082)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(m3),u(j1),u(j1),u(m4))-tr(chip,u(m1),u(j1),u(j1),u(m2),fm(m3,m4)))*ope(1083)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(j1),u(m3),u(j1),u(m4))-tr(chip,u(m1),u(j1),u(m2),u(j1),fm(m3,m4)))*ope(1084)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(j1),u(j1),u(m3),u(m4))-tr(chip,u(m1),u(m2),u(j1),u(j1),fm(m3,m4)))*ope(1085)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(m2),u(m3),u(j1),u(m4))
 +tr(chip,u(m1),u(j1),u(m2),u(m3),fm(j1,m4)))*ope(1086)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(m2),u(j1),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(j1),u(m3),fm(j1,m4)))*ope(1087)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(j1),u(m2),u(m3),u(m4))
 +tr(chip,u(m1),u(m2),u(m3),u(j1),fm(j1,m4)))*ope(1088)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),u(j1),fp(j1,m2),u(m3),u(m4))-tr(chim,u(m1),u(m2),fp(j1,m3),u(j1),u(m4)))*ope(1089)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),fp(m2,m3),u(j1),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),u(j1),fp(m2,m3),u(m4)))*ope(1090)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),fp(j1,m2),u(m3),u(j1),u(m4))-tr(chim,u(m1),u(j1),u(m2),fp(j1,m3),u(m4)))*ope(1091)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),fp(j1,m2),u(j1),u(m3),u(m4))-tr(chim,u(m1),u(m2),u(j1),fp(j1,m3),u(m4)))*ope(1092)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(m1),fp(m2,m3),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),fp(m2,m3),u(m4),u(j1)))*ope(1093)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(m1),fp(j1,m2),u(m3),u(m4))-tr(chim,u(m1),u(m2),fp(j1,m3),u(m4),u(j1)))*ope(1094)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),u(j1),fp(m1,m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),fp(m3,m4),u(j1),u(j1)))*ope(1095)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),fp(m1,m2),u(m3),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),u(m2),fp(m3,m4),u(j1)))*ope(1096)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),fp(m1,m2),u(j1),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),u(j1),fp(m3,m4),u(j1)))*ope(1097)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(j1),fp(j1,m1),u(m2),u(m3),u(m4))-tr(chim,u(m1),u(m2),u(m3),fp(j1,m4),u(j1)))*ope(1098)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(m3),u(j1),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),u(j1),u(m2),fp(m3,m4)))*ope(1099)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(j1),u(m3),u(j1),u(m4))
 +tr(chim,u(m1),u(j1),u(m2),u(j1),fp(m3,m4)))*ope(1100)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(j1),u(j1),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),u(j1),u(j1),fp(m3,m4)))*ope(1101)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),u(m2),u(m3),u(j1),u(m4))-tr(chim,u(m1),u(j1),u(m2),u(m3),fp(j1,m4)))*ope(1102)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),u(m2),u(j1),u(m3),u(m4))-tr(chim,u(m1),u(m2),u(j1),u(m3),fp(j1,m4)))*ope(1103)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),u(j1),u(m2),u(m3),u(m4))-tr(chim,u(m1),u(m2),u(m3),u(j1),fp(j1,m4)))*ope(1104)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip(j1,j1),fm(m1,m2),fp(m3,m4))-I*tr(chip(j1,j1),fp(m1,m2),fm(m3,m4)))*ope(1105)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,j1,m1,m2),fp(m3,m4))-I*tr(chip,fp(m1,m2),fm(j1,j1,m3,m4)))*ope(1106)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m1,m2),fp(j1,j1,m3,m4))-I*tr(chip,fp(j1,j1,m1,m2),fm(m3,m4)))*ope(1107)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1,j1),fp(m1,m2),fp(m3,m4)))*ope(1108)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim(j1,j1),fm(m1,m2),fm(m3,m4)))*ope(1109)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),fp(j1,j1,m3,m4))
 +I*tr(chim,fp(j1,j1,m1,m2),fp(m3,m4)))*ope(1110)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),fm(j1,j1,m3,m4))
 +I*tr(chim,fm(j1,j1,m1,m2),fm(m3,m4)))*ope(1111)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1,m2),fp(j1,m3),u(m4))-tr(chip,u(m1),fp(j1,m2),fp(j1,m3,m4)))*ope(1112)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,j1,m1),fp(m2,m3),u(m4))-tr(chip,u(m1),fp(m2,m3),fp(j1,j1,m4)))*ope(1113)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2),u(j1),fp(j1,m3,m4))
 +tr(chip,fp(j1,m1,m2),u(j1),fp(m3,m4)))*ope(1114)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(m1,m2),fp(j1,j1,m3),u(m4))-tr(chip,u(m1),fp(j1,j1,m2),fp(m3,m4)))*ope(1115)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),u(j1,m2),fp(m3,m4))-tr(chip,fp(m1,m2),u(j1,m3),fp(j1,m4)))*ope(1116)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),u(m2),fp(j1,m3,m4))-tr(chip,fp(j1,m1,m2),u(m3),fp(j1,m4)))*ope(1117)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),fp(j1,m2,m3),u(m4))-tr(chip,u(m1),fp(j1,m2,m3),fp(j1,m4)))*ope(1118)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fp(j1,m1),fp(m2,m3),u(j1,m4))-tr(chip,u(j1,m1),fp(m2,m3),fp(j1,m4)))*ope(1119)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1,m2),fm(j1,m3),u(m4))-tr(chip,u(m1),fm(j1,m2),fm(j1,m3,m4)))*ope(1120)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,j1,m1),fm(m2,m3),u(m4))-tr(chip,u(m1),fm(m2,m3),fm(j1,j1,m4)))*ope(1121)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(j1),fm(j1,m3,m4))
 +tr(chip,fm(j1,m1,m2),u(j1),fm(m3,m4)))*ope(1122)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),fm(j1,j1,m3),u(m4))-tr(chip,u(m1),fm(j1,j1,m2),fm(m3,m4)))*ope(1123)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(j1,m2),fm(m3,m4))-tr(chip,fm(m1,m2),u(j1,m3),fm(j1,m4)))*ope(1124)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),u(m2),fm(j1,m3,m4))-tr(chip,fm(j1,m1,m2),u(m3),fm(j1,m4)))*ope(1125)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),fm(j1,m2,m3),u(m4))-tr(chip,u(m1),fm(j1,m2,m3),fm(j1,m4)))*ope(1126)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),fm(m2,m3),u(j1,m4))-tr(chip,u(j1,m1),fm(m2,m3),fm(j1,m4)))*ope(1127)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1,m2),fm(j1,m3),u(m4))
 +tr(chim,u(m1),fm(j1,m2),fp(j1,m3,m4)))*ope(1128)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,j1,m1),fm(m2,m3),u(m4))
 +tr(chim,u(m1),fm(m2,m3),fp(j1,j1,m4)))*ope(1129)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),fm(j1,j1,m3),u(m4))
 +tr(chim,u(m1),fm(j1,j1,m2),fp(m3,m4)))*ope(1130)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),fm(j1,m2,m3),u(m4))
 +tr(chim,u(m1),fm(j1,m2,m3),fp(j1,m4)))*ope(1131)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),fm(m2,m3),u(j1,m4))
 +tr(chim,u(j1,m1),fm(m2,m3),fp(j1,m4)))*ope(1132)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1,m2),u(j1),fp(m3,m4))-tr(chim,fp(m1,m2),u(j1),fm(j1,m3,m4)))*ope(1133)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1,m2),fp(j1,m3),u(m4))
 +tr(chim,u(m1),fp(j1,m2),fm(j1,m3,m4)))*ope(1134)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,j1,m1),u(m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),u(m3),fm(j1,j1,m4)))*ope(1135)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,j1,m1),fp(m2,m3),u(m4))
 +tr(chim,u(m1),fp(m2,m3),fm(j1,j1,m4)))*ope(1136)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(m1,m2),u(j1),fp(j1,m3,m4))-tr(chim,fp(j1,m1,m2),u(j1),fm(m3,m4)))*ope(1137)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(m1,m2),fp(j1,j1,m3),u(m4))
 +tr(chim,u(m1),fp(j1,j1,m2),fm(m3,m4)))*ope(1138)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(m1,m2),fp(j1,m3),u(j1,m4))
 +tr(chim,u(j1,m1),fp(j1,m2),fm(m3,m4)))*ope(1139)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),u(j1,m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),u(j1,m3),fm(j1,m4)))*ope(1140)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),u(m2),fp(j1,m3,m4))
 +tr(chim,fp(j1,m1,m2),u(m3),fm(j1,m4)))*ope(1141)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fp(j1,m2,m3),u(m4))
 +tr(chim,u(m1),fp(j1,m2,m3),fm(j1,m4)))*ope(1142)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fp(m2,m3),u(j1,m4))
 +tr(chim,u(j1,m1),fp(m2,m3),fm(j1,m4)))*ope(1143)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(m1),fm(j1,m2),fp(j1,m3),u(m4))-I*tr(chip,u(m1),fp(j1,m2),fm(j1,m3),u(m4)))*ope(1144)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fm(m1,m2),fp(j1,m3),u(m4))
 +I*tr(chip,u(m1),fp(j1,m2),fm(m3,m4),u(j1)))*ope(1145)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,u(j1),fm(j1,m1),fp(m2,m3),u(m4))
 +I*tr(chip,u(m1),fp(m2,m3),fm(j1,m4),u(j1)))*ope(1146)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),u(j1),fm(j1,m3),u(m4))
 +I*tr(chip,u(m1),fm(j1,m2),u(j1),fp(m3,m4)))*ope(1147)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),fm(j1,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fm(j1,m2),fp(m3,m4)))*ope(1148)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(m2),fm(j1,m3),u(m4))-I*tr(chip,u(m1),fm(j1,m2),u(m3),fp(j1,m4)))*ope(1149)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),u(j1),fm(m2,m3),u(m4))
 +I*tr(chip,u(m1),fm(m2,m3),u(j1),fp(j1,m4)))*ope(1150)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),fm(m2,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fm(m2,m3),fp(j1,m4)))*ope(1151)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(j1,m1),fm(j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),fm(j1,m3),fp(j1,m4)))*ope(1152)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m1,m2),u(j1),u(j1),fp(m3,m4))-I*tr(chip,fp(m1,m2),u(j1),u(j1),fm(m3,m4)))*ope(1153)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m1,m2),u(j1),fp(j1,m3),u(m4))
 +I*tr(chip,u(m1),fp(j1,m2),u(j1),fm(m3,m4)))*ope(1154)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(m1,m2),fp(j1,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fp(j1,m2),fm(m3,m4)))*ope(1155)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(m2),u(j1),fp(m3,m4))
 +I*tr(chip,fp(m1,m2),u(j1),u(m3),fm(j1,m4)))*ope(1156)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(m2),fp(j1,m3),u(m4))-I*tr(chip,u(m1),fp(j1,m2),u(m3),fm(j1,m4)))*ope(1157)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(j1),u(m2),fp(m3,m4))
 +I*tr(chip,fp(m1,m2),u(m3),u(j1),fm(j1,m4)))*ope(1158)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),u(j1),fp(m2,m3),u(m4))
 +I*tr(chip,u(m1),fp(m2,m3),u(j1),fm(j1,m4)))*ope(1159)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),fp(m2,m3),u(j1),u(m4))
 +I*tr(chip,u(m1),u(j1),fp(m2,m3),fm(j1,m4)))*ope(1160)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fm(j1,m1),fp(j1,m2),u(m3),u(m4))-I*tr(chip,u(m1),u(m2),fp(j1,m3),fm(j1,m4)))*ope(1161)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fp(m1,m2),fp(j1,m3),u(m4))-I*tr(chim,u(m1),fp(j1,m2),fp(m3,m4),u(j1)))*ope(1162)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fp(j1,m1),fp(m2,m3),u(m4))-I*tr(chim,u(m1),fp(m2,m3),fp(j1,m4),u(j1)))*ope(1163)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(m1,m2),fm(j1,m3),u(m4))-I*tr(chim,u(m1),fm(j1,m2),fm(m3,m4),u(j1)))*ope(1164)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,u(j1),fm(j1,m1),fm(m2,m3),u(m4))-I*tr(chim,u(m1),fm(m2,m3),fm(j1,m4),u(j1)))*ope(1165)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),u(j1),fp(j1,m3),u(m4))-I*tr(chim,u(m1),fp(j1,m2),u(j1),fp(m3,m4)))*ope(1166)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),fp(j1,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fp(j1,m2),fp(m3,m4)))*ope(1167)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),u(m2),u(j1),fp(m3,m4))-I*tr(chim,fp(m1,m2),u(j1),u(m3),fp(j1,m4)))*ope(1168)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),u(m2),fp(j1,m3),u(m4))
 +I*tr(chim,u(m1),fp(j1,m2),u(m3),fp(j1,m4)))*ope(1169)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),u(j1),u(m2),fp(m3,m4))-I*tr(chim,fp(m1,m2),u(m3),u(j1),fp(j1,m4)))*ope(1170)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),u(j1),fp(m2,m3),u(m4))-I*tr(chim,u(m1),fp(m2,m3),u(j1),fp(j1,m4)))*ope(1171)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),fp(m2,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fp(m2,m3),fp(j1,m4)))*ope(1172)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(j1,m1),fp(j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),fp(j1,m3),fp(j1,m4)))*ope(1173)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),u(j1),fm(j1,m3),u(m4))-I*tr(chim,u(m1),fm(j1,m2),u(j1),fm(m3,m4)))*ope(1174)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),fm(j1,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fm(j1,m2),fm(m3,m4)))*ope(1175)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(m2),u(j1),fm(m3,m4))-I*tr(chim,fm(m1,m2),u(j1),u(m3),fm(j1,m4)))*ope(1176)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(m2),fm(j1,m3),u(m4))
 +I*tr(chim,u(m1),fm(j1,m2),u(m3),fm(j1,m4)))*ope(1177)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(j1),u(m2),fm(m3,m4))-I*tr(chim,fm(m1,m2),u(m3),u(j1),fm(j1,m4)))*ope(1178)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),u(j1),fm(m2,m3),u(m4))-I*tr(chim,u(m1),fm(m2,m3),u(j1),fm(j1,m4)))*ope(1179)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),fm(m2,m3),u(j1),u(m4))-I*tr(chim,u(m1),u(j1),fm(m2,m3),fm(j1,m4)))*ope(1180)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(j1,m1),fm(j1,m2),u(m3),u(m4))
 +I*tr(chim,u(m1),u(m2),fm(j1,m3),fm(j1,m4)))*ope(1181)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(j1,m1),fp(j1,m2),fp(m3,m4))-tr(chip,fp(m1,m2),fp(j1,m3),fm(j1,m4)))*ope(1182)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(j1,m1),fp(j1,m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),fp(j1,m3),fp(j1,m4)))*ope(1183)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fp(j1,m2),fm(m3,m4))
 +tr(chim,fm(m1,m2),fp(j1,m3),fm(j1,m4)))*ope(1184)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(j1,m1),fm(j1,m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),fm(j1,m3),fm(j1,m4)))*ope(1185)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,fp(m1,m2),chip(m3),u(m4))
 +I*tr(chip,u(m1),chip(m2),fp(m3,m4)))*ope(1186)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,chip(m1),fp(m2,m3),u(m4))
 +I*tr(chip,u(m1),fp(m2,m3),chip(m4)))*ope(1187)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),chim(m3),u(m4))
 +I*tr(chim,u(m1),chim(m2),fp(m3,m4)))*ope(1188)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),chip(m3),u(m4))-I*tr(chim,u(m1),chip(m2),fm(m3,m4)))*ope(1189)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip(m1),u(m2),fm(m3,m4))-I*tr(chim,fm(m1,m2),u(m3),chip(m4)))*ope(1190)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip(m1),fm(m2,m3),u(m4))-I*tr(chim,u(m1),fm(m2,m3),chip(m4)))*ope(1191)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chim(m1),fp(m2,m3),u(m4))
 +I*tr(chim,u(m1),fp(m2,m3),chim(m4)))*ope(1192)
 + e_(m1,m2,m3,m4)*OP(tr(chip,fm(m1,m2),u(m3),chip,u(m4))-tr(chip,u(m1),chip,u(m2),fm(m3,m4)))*ope(1193)
 + e_(m1,m2,m3,m4)*OP(tr(chip,chip,fm(m1,m2),u(m3),u(m4))-tr(chip,chip,u(m1),u(m2),fm(m3,m4)))*ope(1194)
 + e_(m1,m2,m3,m4)*OP(tr(chim,u(m1),chip,fp(m2,m3),u(m4))
 +tr(chim,u(m1),fp(m2,m3),chip,u(m4)))*ope(1195)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),u(m3),chip,u(m4))
 +tr(chim,u(m1),chip,u(m2),fp(m3,m4)))*ope(1196)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fp(m1,m2),chip,u(m3),u(m4))
 +tr(chim,u(m1),u(m2),chip,fp(m3,m4)))*ope(1197)
 + e_(m1,m2,m3,m4)*OP(tr(chim,fm(m1,m2),u(m3),chim,u(m4))-tr(chim,u(m1),chim,u(m2),fm(m3,m4)))*ope(1198)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip,u(m1),u(m2),fp(m3,m4))
 +tr(chim,fp(m1,m2),u(m3),u(m4),chip))*ope(1199)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip,u(m1),fp(m2,m3),u(m4))
 +tr(chim,u(m1),fp(m2,m3),u(m4),chip))*ope(1200)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chip,fp(m1,m2),u(m3),u(m4))
 +tr(chim,u(m1),u(m2),fp(m3,m4),chip))*ope(1201)
 + e_(m1,m2,m3,m4)*OP(tr(chim,chim,fm(m1,m2),u(m3),u(m4))-tr(chim,chim,u(m1),u(m2),fm(m3,m4)))*ope(1202)
 + e_(m1,m2,m3,m4)*OP(I*tr(chip,chip,fm(m1,m2),fp(m3,m4))-I*tr(chip,chip,fp(m1,m2),fm(m3,m4)))*ope(1203)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fp(m1,m2),chip,fp(m3,m4)))*ope(1204)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,fm(m1,m2),chip,fm(m3,m4)))*ope(1205)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip,fp(m1,m2),fp(m3,m4))
 +I*tr(chim,fp(m1,m2),fp(m3,m4),chip))*ope(1206)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chip,fm(m1,m2),fm(m3,m4))
 +I*tr(chim,fm(m1,m2),fm(m3,m4),chip))*ope(1207)
 + e_(m1,m2,m3,m4)*OP(I*tr(chim,chim,fm(m1,m2),fp(m3,m4))-I*tr(chim,chim,fp(m1,m2),fm(m3,m4)))*ope(1208)
 + e_(m1,m2,m3,m4)*OP(tr(FL(j2,m3,m4)
 +FR(j2,m3,m4))*tr(FL(j1,m1),FL(j1,j2,m2))-tr(FL(j2,m3,m4)
 +FR(j2,m3,m4))*tr(FR(j1,m1),FR(j1,j2,m2)))*ope(1209)
 + e_(m1,m2,m3,m4)*OP(tr(FL(j2,m3,m4)
 +FR(j2,m3,m4))*tr(FL(j1,j2),FL(j1,m1,m2))-tr(FL(j2,m3,m4)
 +FR(j2,m3,m4))*tr(FR(j1,j2),FR(j1,m1,m2)))*ope(1210)
